Towards Multimodal Depth Estimation from Light Fields

Light field applications, especially light field rendering and depth estimation, developed rapidly in recent years. While state-of-the-art light field rendering methods handle semi-transparent and reflective objects well, depth estimation methods either ignore these cases altogether or only deliver a weak performance. We argue that this is due current methods only considering a single "true" depth, even when multiple objects at different depths contributed to the color of a single pixel. Based on the simple idea of outputting a posterior depth distribution instead of only a single estimate, we develop and explore several different deep-learning-based approaches to the problem. Additionally, we contribute the first "multimodal light field depth dataset" that contains the depths of all objects which contribute to the color of a pixel. This allows us to supervise the multimodal depth prediction and also validate all methods by measuring the KL divergence of the predicted posteriors. With our thorough analysis and novel dataset, we aim to start a new line of depth estimation research that overcomes some of the long-standing limitations of this field.

==> Towards Multimodal Depth Estimation from Light Fields/figures/bimodality/bayesian.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.74763145, 0.97192010, 0.22428865
0.02, 0.49526291, 0.95731965, 0.46205674
0.03, 0.35917899, 0.94162584, 0.58244685
0.04, 0.26211657, 0.93148873, 0.66937217
0.05, 0.20262869, 0.91882829, 0.71619959
0.06, 0.15099957, 0.90543159, 0.75443202
0.07, 0.13449530, 0.89184407, 0.75734876
0.08, 0.11799733, 0.87496059, 0.75696326
0.09, 0.10149936, 0.85891509, 0.75741574
0.10, 0.08499509, 0.84111090, 0.75611581
0.11, 0.06849712, 0.82583220, 0.75733508
0.12, 0.05199285, 0.81232745, 0.76033460
0.13, 0.03549488, 0.79730539, 0.76181052
0.14, 0.01899061, 0.78608916, 0.76709855
0.15, 0.00249264, 0.77360467, 0.77111204
0.16, 0.00000000, 0.76044735, 0.76044735
0.17, 0.00000000, 0.74945212, 0.74945212
0.18, 0.00000000, 0.73645792, 0.73645792
0.19, 0.00000000, 0.72234432, 0.72234432
0.20, 0.00000000, 0.70646870, 0.70646870
0.21, 0.00000000, 0.69654698, 0.69654698
0.22, 0.00000000, 0.68648945, 0.68648945
0.23, 0.00000000, 0.67641111, 0.67641111
0.24, 0.00000000, 0.66537438, 0.66537438
0.25, 0.00000000, 0.65444445, 0.65444445
0.26, 0.00000000, 0.64180331, 0.64180331
0.27, 0.00000000, 0.62926767, 0.62926767
0.28, 0.00000000, 0.61662921, 0.61662921
0.29, 0.00000000, 0.60714269, 0.60714269
0.30, 0.00000000, 0.59430042, 0.59430042
0.31, 0.00000000, 0.57847399, 0.57847399
0.32, 0.00000000, 0.56478514, 0.56478514
0.33, 0.00000000, 0.55396770, 0.55396770
0.34, 0.00000000, 0.54710116, 0.54710116
0.35, 0.00000000, 0.54139940, 0.54139940
0.36, 0.00000000, 0.53445778, 0.53445778
0.37, 0.00000000, 0.52964452, 0.52964452
0.38, 0.00000000, 0.52567842, 0.52567842
0.39, 0.00000000, 0.51868818, 0.51868818
0.40, 0.00000000, 0.50699749, 0.50699749
0.41, 0.00000000, 0.49453743, 0.49453743
0.42, 0.00000000, 0.47787116, 0.47787116
0.43, 0.00000000, 0.46176923, 0.46176923
0.44, 0.00000000, 0.44478750, 0.44478750
0.45, 0.00000000, 0.42700568, 0.42700568
0.46, 0.00000000, 0.40994876, 0.40994876
0.47, 0.00000000, 0.39330442, 0.39330442
0.48, 0.00000000, 0.37366187, 0.37366187
0.49, 0.00000000, 0.35581085, 0.35581085
0.50, 0.00000000, 0.33536198, 0.33536198
0.51, 0.00000000, 0.31794167, 0.31794167
0.52, 0.00000000, 0.30602208, 0.30602208
0.53, 0.00000000, 0.30059108, 0.30059108
0.54, 0.00000000, 0.29017356, 0.29017356
0.55, 0.00000000, 0.28022663, 0.28022663
0.56, 0.00000000, 0.27428296, 0.27428296
0.57, 0.00000000, 0.27041226, 0.27041226
0.58, 0.00000000, 0.26861999, 0.26861999
0.59, 0.00000000, 0.26696799, 0.26696799
0.60, 0.00000000, 0.26388092, 0.26388092
0.61, 0.00000000, 0.25732384, 0.25732384
0.62, 0.00000000, 0.25005670, 0.25005670
0.63, 0.00000000, 0.24361166, 0.24361166
0.64, 0.00000000, 0.24044608, 0.24044608
0.65, 0.00000000, 0.23644197, 0.23644197
0.66, 0.00000000, 0.23201843, 0.23201843
0.67, 0.00000000, 0.22622737, 0.22622737
0.68, 0.00000000, 0.22273404, 0.22273404
0.69, 0.00000000, 0.21985634, 0.21985634
0.70, 0.00000000, 0.21097390, 0.21097390
0.71, 0.00000000, 0.20421537, 0.20421537
0.72, 0.00000000, 0.19757481, 0.19757481
0.73, 0.00000000, 0.19303113, 0.19303113
0.74, 0.00000000, 0.18847924, 0.18847924
0.75, 0.00000000, 0.18066963, 0.18066963
0.76, 0.00000000, 0.17458113, 0.17458113
0.77, 0.00000000, 0.16582860, 0.16582860
0.78, 0.00000000, 0.15913189, 0.15913189
0.79, 0.00000000, 0.14975484, 0.14975484
0.80, 0.00000000, 0.14097238, 0.14097238
0.81, 0.00000000, 0.13114270, 0.13114270
0.82, 0.00000000, 0.12357517, 0.12357517
0.83, 0.00000000, 0.11536491, 0.11536491
0.84, 0.00000000, 0.10626886, 0.10626886
0.85, 0.00000000, 0.09877642, 0.09877642
0.86, 0.00000000, 0.09110608, 0.09110608
0.87, 0.00000000, 0.08354438, 0.08354438
0.88, 0.00000000, 0.07624125, 0.07624125
0.89, 0.00000000, 0.07298298, 0.07298298
0.90, 0.00000000, 0.06550218, 0.06550218
0.91, 0.00000000, 0.05980349, 0.05980349
0.92, 0.00000000, 0.05718823, 0.05718823
0.93, 0.00000000, 0.05512322, 0.05512322
0.94, 0.00000000, 0.05206776, 0.05206776
0.95, 0.00000000, 0.04273848, 0.04273848
0.96, 0.00000000, 0.03296447, 0.03296447
0.97, 0.00000000, 0.02123121, 0.02123121
0.98, 0.00000000, 0.01495496, 0.01495496
0.99, 0.00000000, 0.00793903, 0.00793903


==> Towards Multimodal Depth Estimation from Light Fields/figures/bimodality/discrete.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.74763145, 0.98070787, 0.23307642
0.02, 0.49526291, 0.94402460, 0.44876170
0.03, 0.35917899, 0.89703664, 0.53785765
0.04, 0.26211657, 0.85403018, 0.59191361
0.05, 0.20262869, 0.81342306, 0.61079436
0.06, 0.15099957, 0.77437747, 0.62337789
0.07, 0.13449530, 0.73487443, 0.60037912
0.08, 0.11799733, 0.69636415, 0.57836682
0.09, 0.10149936, 0.66089261, 0.55939325
0.10, 0.08499509, 0.63614005, 0.55114496
0.11, 0.06849712, 0.61312068, 0.54462357
0.12, 0.05199285, 0.59217228, 0.54017943
0.13, 0.03549488, 0.57595877, 0.54046390
0.14, 0.01899061, 0.56144143, 0.54245082
0.15, 0.00249264, 0.54890225, 0.54640961
0.16, 0.00000000, 0.53648903, 0.53648903
0.17, 0.00000000, 0.52520319, 0.52520319
0.18, 0.00000000, 0.51300400, 0.51300400
0.19, 0.00000000, 0.50107092, 0.50107092
0.20, 0.00000000, 0.49058279, 0.49058279
0.21, 0.00000000, 0.48094462, 0.48094462
0.22, 0.00000000, 0.47266876, 0.47266876
0.23, 0.00000000, 0.46538994, 0.46538994
0.24, 0.00000000, 0.45616813, 0.45616813
0.25, 0.00000000, 0.44670689, 0.44670689
0.26, 0.00000000, 0.43666465, 0.43666465
0.27, 0.00000000, 0.42823407, 0.42823407
0.28, 0.00000000, 0.42008515, 0.42008515
0.29, 0.00000000, 0.41014096, 0.41014096
0.30, 0.00000000, 0.40139080, 0.40139080
0.31, 0.00000000, 0.39062653, 0.39062653
0.32, 0.00000000, 0.38385678, 0.38385678
0.33, 0.00000000, 0.37633829, 0.37633829
0.34, 0.00000000, 0.36695636, 0.36695636
0.35, 0.00000000, 0.35698226, 0.35698226
0.36, 0.00000000, 0.34601873, 0.34601873
0.37, 0.00000000, 0.33680091, 0.33680091
0.38, 0.00000000, 0.32831139, 0.32831139
0.39, 0.00000000, 0.32465658, 0.32465658
0.40, 0.00000000, 0.32234660, 0.32234660
0.41, 0.00000000, 0.31669629, 0.31669629
0.42, 0.00000000, 0.30988489, 0.30988489
0.43, 0.00000000, 0.30427114, 0.30427114
0.44, 0.00000000, 0.29707055, 0.29707055
0.45, 0.00000000, 0.29030855, 0.29030855
0.46, 0.00000000, 0.28564939, 0.28564939
0.47, 0.00000000, 0.28122943, 0.28122943
0.48, 0.00000000, 0.27477076, 0.27477076
0.49, 0.00000000, 0.26178975, 0.26178975
0.50, 0.00000000, 0.24886509, 0.24886509
0.51, 0.00000000, 0.23655482, 0.23655482
0.52, 0.00000000, 0.22357148, 0.22357148
0.53, 0.00000000, 0.21078208, 0.21078208
0.54, 0.00000000, 0.20338606, 0.20338606
0.55, 0.00000000, 0.19855984, 0.19855984
0.56, 0.00000000, 0.19504812, 0.19504812
0.57, 0.00000000, 0.19058896, 0.19058896
0.58, 0.00000000, 0.18604921, 0.18604921
0.59, 0.00000000, 0.18386104, 0.18386104
0.60, 0.00000000, 0.18255598, 0.18255598
0.61, 0.00000000, 0.18120866, 0.18120866
0.62, 0.00000000, 0.17982829, 0.17982829
0.63, 0.00000000, 0.17839345, 0.17839345
0.64, 0.00000000, 0.17698157, 0.17698157
0.65, 0.00000000, 0.17454880, 0.17454880
0.66, 0.00000000, 0.17352225, 0.17352225
0.67, 0.00000000, 0.17193172, 0.17193172
0.68, 0.00000000, 0.16866580, 0.16866580
0.69, 0.00000000, 0.16639189, 0.16639189
0.70, 0.00000000, 0.16343416, 0.16343416
0.71, 0.00000000, 0.16087119, 0.16087119
0.72, 0.00000000, 0.15828046, 0.15828046
0.73, 0.00000000, 0.15453882, 0.15453882
0.74, 0.00000000, 0.15208732, 0.15208732
0.75, 0.00000000, 0.14937537, 0.14937537
0.76, 0.00000000, 0.14693715, 0.14693715
0.77, 0.00000000, 0.14431416, 0.14431416
0.78, 0.00000000, 0.13963920, 0.13963920
0.79, 0.00000000, 0.13345539, 0.13345539
0.80, 0.00000000, 0.12920099, 0.12920099
0.81, 0.00000000, 0.12418759, 0.12418759
0.82, 0.00000000, 0.11733207, 0.11733207
0.83, 0.00000000, 0.10994328, 0.10994328
0.84, 0.00000000, 0.10077839, 0.10077839
0.85, 0.00000000, 0.09309160, 0.09309160
0.86, 0.00000000, 0.08511948, 0.08511948
0.87, 0.00000000, 0.07881087, 0.07881087
0.88, 0.00000000, 0.07137946, 0.07137946
0.89, 0.00000000, 0.06513426, 0.06513426
0.90, 0.00000000, 0.05467847, 0.05467847
0.91, 0.00000000, 0.04836687, 0.04836687
0.92, 0.00000000, 0.04319313, 0.04319313
0.93, 0.00000000, 0.03960373, 0.03960373
0.94, 0.00000000, 0.03209917, 0.03209917
0.95, 0.00000000, 0.02572967, 0.02572967
0.96, 0.00000000, 0.01971173, 0.01971173
0.97, 0.00000000, 0.01564294, 0.01564294
0.98, 0.00000000, 0.01072768, 0.01072768
0.99, 0.00000000, 0.00542728, 0.00542728


==> Towards Multimodal Depth Estimation from Light Fields/figures/bimodality/ib-inn.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.74763145, 0.89305407, 0.14542262
0.02, 0.49526291, 0.81683190, 0.32156899
0.03, 0.35917899, 0.77147244, 0.41229345
0.04, 0.26211657, 0.73952690, 0.47741034
0.05, 0.20262869, 0.70994637, 0.50731768
0.06, 0.15099957, 0.68204047, 0.53104090
0.07, 0.13449530, 0.65464495, 0.52014964
0.08, 0.11799733, 0.62780237, 0.50980504
0.09, 0.10149936, 0.60156145, 0.50006209
0.10, 0.08499509, 0.57773309, 0.49273800
0.11, 0.06849712, 0.55579587, 0.48729875
0.12, 0.05199285, 0.53481250, 0.48281965
0.13, 0.03549488, 0.51425067, 0.47875580
0.14, 0.01899061, 0.49458575, 0.47559515
0.15, 0.00249264, 0.47487711, 0.47238447
0.16, 0.00000000, 0.45489975, 0.45489975
0.17, 0.00000000, 0.43790439, 0.43790439
0.18, 0.00000000, 0.42173712, 0.42173712
0.19, 0.00000000, 0.40592952, 0.40592952
0.20, 0.00000000, 0.39118504, 0.39118504
0.21, 0.00000000, 0.37508573, 0.37508573
0.22, 0.00000000, 0.36182715, 0.36182715
0.23, 0.00000000, 0.34871796, 0.34871796
0.24, 0.00000000, 0.33717113, 0.33717113
0.25, 0.00000000, 0.32376437, 0.32376437
0.26, 0.00000000, 0.31015666, 0.31015666
0.27, 0.00000000, 0.29914814, 0.29914814
0.28, 0.00000000, 0.29410641, 0.29410641
0.29, 0.00000000, 0.28924476, 0.28924476
0.30, 0.00000000, 0.28426199, 0.28426199
0.31, 0.00000000, 0.27623155, 0.27623155
0.32, 0.00000000, 0.27120404, 0.27120404
0.33, 0.00000000, 0.26531550, 0.26531550
0.34, 0.00000000, 0.25993737, 0.25993737
0.35, 0.00000000, 0.25408565, 0.25408565
0.36, 0.00000000, 0.24805519, 0.24805519
0.37, 0.00000000, 0.24481363, 0.24481363
0.38, 0.00000000, 0.24199942, 0.24199942
0.39, 0.00000000, 0.23894376, 0.23894376
0.40, 0.00000000, 0.23338351, 0.23338351
0.41, 0.00000000, 0.22880776, 0.22880776
0.42, 0.00000000, 0.22628740, 0.22628740
0.43, 0.00000000, 0.22473006, 0.22473006
0.44, 0.00000000, 0.22368411, 0.22368411
0.45, 0.00000000, 0.22285041, 0.22285041
0.46, 0.00000000, 0.21859574, 0.21859574
0.47, 0.00000000, 0.21053098, 0.21053098
0.48, 0.00000000, 0.20283030, 0.20283030
0.49, 0.00000000, 0.19565249, 0.19565249
0.50, 0.00000000, 0.18853264, 0.18853264
0.51, 0.00000000, 0.18043663, 0.18043663
0.52, 0.00000000, 0.17212092, 0.17212092
0.53, 0.00000000, 0.16505004, 0.16505004
0.54, 0.00000000, 0.15735633, 0.15735633
0.55, 0.00000000, 0.15086395, 0.15086395
0.56, 0.00000000, 0.14457772, 0.14457772
0.57, 0.00000000, 0.13924497, 0.13924497
0.58, 0.00000000, 0.13559955, 0.13559955
0.59, 0.00000000, 0.13453163, 0.13453163
0.60, 0.00000000, 0.13288576, 0.13288576
0.61, 0.00000000, 0.13212893, 0.13212893
0.62, 0.00000000, 0.13186956, 0.13186956
0.63, 0.00000000, 0.13114936, 0.13114936
0.64, 0.00000000, 0.12872201, 0.12872201
0.65, 0.00000000, 0.12724872, 0.12724872
0.66, 0.00000000, 0.12530279, 0.12530279
0.67, 0.00000000, 0.12317229, 0.12317229
0.68, 0.00000000, 0.12013533, 0.12013533
0.69, 0.00000000, 0.11842195, 0.11842195
0.70, 0.00000000, 0.11663764, 0.11663764
0.71, 0.00000000, 0.11472356, 0.11472356
0.72, 0.00000000, 0.11327843, 0.11327843
0.73, 0.00000000, 0.11202690, 0.11202690
0.74, 0.00000000, 0.11016298, 0.11016298
0.75, 0.00000000, 0.10769982, 0.10769982
0.76, 0.00000000, 0.10641603, 0.10641603
0.77, 0.00000000, 0.10429182, 0.10429182
0.78, 0.00000000, 0.10096185, 0.10096185
0.79, 0.00000000, 0.09716225, 0.09716225
0.80, 0.00000000, 0.09417947, 0.09417947
0.81, 0.00000000, 0.08907442, 0.08907442
0.82, 0.00000000, 0.08511240, 0.08511240
0.83, 0.00000000, 0.08012240, 0.08012240
0.84, 0.00000000, 0.07474461, 0.07474461
0.85, 0.00000000, 0.06686559, 0.06686559
0.86, 0.00000000, 0.06235393, 0.06235393
0.87, 0.00000000, 0.05792426, 0.05792426
0.88, 0.00000000, 0.05169424, 0.05169424
0.89, 0.00000000, 0.04758292, 0.04758292
0.90, 0.00000000, 0.04210522, 0.04210522
0.91, 0.00000000, 0.03684159, 0.03684159
0.92, 0.00000000, 0.03196716, 0.03196716
0.93, 0.00000000, 0.02670974, 0.02670974
0.94, 0.00000000, 0.02197616, 0.02197616
0.95, 0.00000000, 0.01773852, 0.01773852
0.96, 0.00000000, 0.01522507, 0.01522507
0.97, 0.00000000, 0.01123384, 0.01123384
0.98, 0.00000000, 0.00776886, 0.00776886
0.99, 0.00000000, 0.00367412, 0.00367412


==> Towards Multimodal Depth Estimation from Light Fields/figures/bimodality/random.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.74763145, 0.99061424, 0.24298279
0.02, 0.49526291, 0.98051797, 0.48525507
0.03, 0.35917899, 0.97077167, 0.61159268
0.04, 0.26211657, 0.96052466, 0.69840809
0.05, 0.20262869, 0.95098409, 0.74835539
0.06, 0.15099957, 0.94122036, 0.79022079
0.07, 0.13449530, 0.93224383, 0.79774853
0.08, 0.11799733, 0.92152249, 0.80352515
0.09, 0.10149936, 0.91129029, 0.80979093
0.10, 0.08499509, 0.90124482, 0.81624973
0.11, 0.06849712, 0.89231170, 0.82381458
0.12, 0.05199285, 0.88264077, 0.83064792
0.13, 0.03549488, 0.87262861, 0.83713373
0.14, 0.01899061, 0.86157418, 0.84258357
0.15, 0.00249264, 0.85138175, 0.84888911
0.16, 0.00000000, 0.84162843, 0.84162843
0.17, 0.00000000, 0.83164637, 0.83164637
0.18, 0.00000000, 0.82186087, 0.82186087
0.19, 0.00000000, 0.81175708, 0.81175708
0.20, 0.00000000, 0.80143030, 0.80143030
0.21, 0.00000000, 0.79172032, 0.79172032
0.22, 0.00000000, 0.78154112, 0.78154112
0.23, 0.00000000, 0.77136963, 0.77136963
0.24, 0.00000000, 0.76157280, 0.76157280
0.25, 0.00000000, 0.75224765, 0.75224765
0.26, 0.00000000, 0.74240729, 0.74240729
0.27, 0.00000000, 0.73222323, 0.73222323
0.28, 0.00000000, 0.72116674, 0.72116674
0.29, 0.00000000, 0.71206733, 0.71206733
0.30, 0.00000000, 0.70234568, 0.70234568
0.31, 0.00000000, 0.69242546, 0.69242546
0.32, 0.00000000, 0.68247343, 0.68247343
0.33, 0.00000000, 0.67189152, 0.67189152
0.34, 0.00000000, 0.66198326, 0.66198326
0.35, 0.00000000, 0.65195529, 0.65195529
0.36, 0.00000000, 0.64107075, 0.64107075
0.37, 0.00000000, 0.63082374, 0.63082374
0.38, 0.00000000, 0.62090559, 0.62090559
0.39, 0.00000000, 0.60990191, 0.60990191
0.40, 0.00000000, 0.60072168, 0.60072168
0.41, 0.00000000, 0.59163357, 0.59163357
0.42, 0.00000000, 0.58258201, 0.58258201
0.43, 0.00000000, 0.57290125, 0.57290125
0.44, 0.00000000, 0.56282216, 0.56282216
0.45, 0.00000000, 0.55239065, 0.55239065
0.46, 0.00000000, 0.54242922, 0.54242922
0.47, 0.00000000, 0.53132899, 0.53132899
0.48, 0.00000000, 0.52083222, 0.52083222
0.49, 0.00000000, 0.51126343, 0.51126343
0.50, 0.00000000, 0.50133967, 0.50133967
0.51, 0.00000000, 0.49091547, 0.49091547
0.52, 0.00000000, 0.48168477, 0.48168477
0.53, 0.00000000, 0.47147620, 0.47147620
0.54, 0.00000000, 0.46165067, 0.46165067
0.55, 0.00000000, 0.45222234, 0.45222234
0.56, 0.00000000, 0.44244107, 0.44244107
0.57, 0.00000000, 0.43161449, 0.43161449
0.58, 0.00000000, 0.42154932, 0.42154932
0.59, 0.00000000, 0.41111222, 0.41111222
0.60, 0.00000000, 0.40165679, 0.40165679
0.61, 0.00000000, 0.39217437, 0.39217437
0.62, 0.00000000, 0.38198099, 0.38198099
0.63, 0.00000000, 0.37189642, 0.37189642
0.64, 0.00000000, 0.36175898, 0.36175898
0.65, 0.00000000, 0.35182929, 0.35182929
0.66, 0.00000000, 0.34152104, 0.34152104
0.67, 0.00000000, 0.33186379, 0.33186379
0.68, 0.00000000, 0.32169524, 0.32169524
0.69, 0.00000000, 0.31144170, 0.31144170
0.70, 0.00000000, 0.30083745, 0.30083745
0.71, 0.00000000, 0.29018149, 0.29018149
0.72, 0.00000000, 0.28028868, 0.28028868
0.73, 0.00000000, 0.27031320, 0.27031320
0.74, 0.00000000, 0.26005020, 0.26005020
0.75, 0.00000000, 0.25017813, 0.25017813
0.76, 0.00000000, 0.24055198, 0.24055198
0.77, 0.00000000, 0.23013951, 0.23013951
0.78, 0.00000000, 0.21825317, 0.21825317
0.79, 0.00000000, 0.20879281, 0.20879281
0.80, 0.00000000, 0.19807912, 0.19807912
0.81, 0.00000000, 0.18908606, 0.18908606
0.82, 0.00000000, 0.17872881, 0.17872881
0.83, 0.00000000, 0.16902974, 0.16902974
0.84, 0.00000000, 0.15858262, 0.15858262
0.85, 0.00000000, 0.14862857, 0.14862857
0.86, 0.00000000, 0.13876594, 0.13876594
0.87, 0.00000000, 0.12893237, 0.12893237
0.88, 0.00000000, 0.11796118, 0.11796118
0.89, 0.00000000, 0.10792269, 0.10792269
0.90, 0.00000000, 0.09810717, 0.09810717
0.91, 0.00000000, 0.08807967, 0.08807967
0.92, 0.00000000, 0.07836417, 0.07836417
0.93, 0.00000000, 0.06851045, 0.06851045
0.94, 0.00000000, 0.05939580, 0.05939580
0.95, 0.00000000, 0.04945937, 0.04945937
0.96, 0.00000000, 0.03944163, 0.03944163
0.97, 0.00000000, 0.02963128, 0.02963128
0.98, 0.00000000, 0.01928537, 0.01928537
0.99, 0.00000000, 0.01025285, 0.01025285


==> Towards Multimodal Depth Estimation from Light Fields/figures/bimodality_betas/0.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.74763145, 0.98573257, 0.23810112
0.02, 0.49526291, 0.97427893, 0.47901602
0.03, 0.35917899, 0.96381532, 0.60463633
0.04, 0.26211657, 0.95384903, 0.69173247
0.05, 0.20262869, 0.94458693, 0.74195824
0.06, 0.15099957, 0.93554728, 0.78454771
0.07, 0.13449530, 0.92810401, 0.79360870
0.08, 0.11799733, 0.91985238, 0.80185505
0.09, 0.10149936, 0.91336383, 0.81186447
0.10, 0.08499509, 0.90701778, 0.82202269
0.11, 0.06849712, 0.90145005, 0.83295293
0.12, 0.05199285, 0.89586321, 0.84387036
0.13, 0.03549488, 0.89117034, 0.85567547
0.14, 0.01899061, 0.88590449, 0.86691388
0.15, 0.00249264, 0.88105237, 0.87855973
0.16, 0.00000000, 0.87637723, 0.87637723
0.17, 0.00000000, 0.87102978, 0.87102978
0.18, 0.00000000, 0.86585494, 0.86585494
0.19, 0.00000000, 0.86096082, 0.86096082
0.20, 0.00000000, 0.85531711, 0.85531711
0.21, 0.00000000, 0.85011621, 0.85011621
0.22, 0.00000000, 0.84485849, 0.84485849
0.23, 0.00000000, 0.83900876, 0.83900876
0.24, 0.00000000, 0.83311046, 0.83311046
0.25, 0.00000000, 0.82768566, 0.82768566
0.26, 0.00000000, 0.82158644, 0.82158644
0.27, 0.00000000, 0.81553670, 0.81553670
0.28, 0.00000000, 0.81016605, 0.81016605
0.29, 0.00000000, 0.80401872, 0.80401872
0.30, 0.00000000, 0.79813204, 0.79813204
0.31, 0.00000000, 0.79151862, 0.79151862
0.32, 0.00000000, 0.78559412, 0.78559412
0.33, 0.00000000, 0.77846160, 0.77846160
0.34, 0.00000000, 0.77225124, 0.77225124
0.35, 0.00000000, 0.76512104, 0.76512104
0.36, 0.00000000, 0.75674107, 0.75674107
0.37, 0.00000000, 0.74851741, 0.74851741
0.38, 0.00000000, 0.73861124, 0.73861124
0.39, 0.00000000, 0.72714966, 0.72714966
0.40, 0.00000000, 0.71549945, 0.71549945
0.41, 0.00000000, 0.70308744, 0.70308744
0.42, 0.00000000, 0.69158354, 0.69158354
0.43, 0.00000000, 0.67969067, 0.67969067
0.44, 0.00000000, 0.66801038, 0.66801038
0.45, 0.00000000, 0.65671776, 0.65671776
0.46, 0.00000000, 0.64451215, 0.64451215
0.47, 0.00000000, 0.63248272, 0.63248272
0.48, 0.00000000, 0.62055448, 0.62055448
0.49, 0.00000000, 0.60909217, 0.60909217
0.50, 0.00000000, 0.59911334, 0.59911334
0.51, 0.00000000, 0.58902040, 0.58902040
0.52, 0.00000000, 0.57925481, 0.57925481
0.53, 0.00000000, 0.56958684, 0.56958684
0.54, 0.00000000, 0.55988116, 0.55988116
0.55, 0.00000000, 0.54875509, 0.54875509
0.56, 0.00000000, 0.53904725, 0.53904725
0.57, 0.00000000, 0.52992797, 0.52992797
0.58, 0.00000000, 0.52042934, 0.52042934
0.59, 0.00000000, 0.51025475, 0.51025475
0.60, 0.00000000, 0.50099975, 0.50099975
0.61, 0.00000000, 0.49143663, 0.49143663
0.62, 0.00000000, 0.48318246, 0.48318246
0.63, 0.00000000, 0.47463130, 0.47463130
0.64, 0.00000000, 0.46552972, 0.46552972
0.65, 0.00000000, 0.45681114, 0.45681114
0.66, 0.00000000, 0.44845444, 0.44845444
0.67, 0.00000000, 0.44012043, 0.44012043
0.68, 0.00000000, 0.43223231, 0.43223231
0.69, 0.00000000, 0.42391101, 0.42391101
0.70, 0.00000000, 0.41483878, 0.41483878
0.71, 0.00000000, 0.40665730, 0.40665730
0.72, 0.00000000, 0.39753954, 0.39753954
0.73, 0.00000000, 0.38896473, 0.38896473
0.74, 0.00000000, 0.37899240, 0.37899240
0.75, 0.00000000, 0.37042341, 0.37042341
0.76, 0.00000000, 0.36028108, 0.36028108
0.77, 0.00000000, 0.35056547, 0.35056547
0.78, 0.00000000, 0.34162290, 0.34162290
0.79, 0.00000000, 0.33179671, 0.33179671
0.80, 0.00000000, 0.32179181, 0.32179181
0.81, 0.00000000, 0.31125135, 0.31125135
0.82, 0.00000000, 0.30033816, 0.30033816
0.83, 0.00000000, 0.28857955, 0.28857955
0.84, 0.00000000, 0.27711102, 0.27711102
0.85, 0.00000000, 0.26403005, 0.26403005
0.86, 0.00000000, 0.25214859, 0.25214859
0.87, 0.00000000, 0.23912290, 0.23912290
0.88, 0.00000000, 0.22637092, 0.22637092
0.89, 0.00000000, 0.21385148, 0.21385148
0.90, 0.00000000, 0.20144239, 0.20144239
0.91, 0.00000000, 0.18853475, 0.18853475
0.92, 0.00000000, 0.17513812, 0.17513812
0.93, 0.00000000, 0.16171991, 0.16171991
0.94, 0.00000000, 0.14702959, 0.14702959
0.95, 0.00000000, 0.13116682, 0.13116682
0.96, 0.00000000, 0.11225627, 0.11225627
0.97, 0.00000000, 0.09129880, 0.09129880
0.98, 0.00000000, 0.06509114, 0.06509114
0.99, 0.00000000, 0.03671982, 0.03671982


==> Towards Multimodal Depth Estimation from Light Fields/figures/bimodality_betas/1.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.74763145, 0.95717470, 0.20954324
0.02, 0.49526291, 0.92751336, 0.43225045
0.03, 0.35917899, 0.90302260, 0.54384362
0.04, 0.26211657, 0.88192324, 0.61980668
0.05, 0.20262869, 0.86302818, 0.66039949
0.06, 0.15099957, 0.84469089, 0.69369132
0.07, 0.13449530, 0.82638267, 0.69188737
0.08, 0.11799733, 0.80889496, 0.69089763
0.09, 0.10149936, 0.79143965, 0.68994029
0.10, 0.08499509, 0.77485772, 0.68986263
0.11, 0.06849712, 0.75784575, 0.68934863
0.12, 0.05199285, 0.74011469, 0.68812184
0.13, 0.03549488, 0.72328178, 0.68778690
0.14, 0.01899061, 0.70657112, 0.68758052
0.15, 0.00249264, 0.68899584, 0.68650320
0.16, 0.00000000, 0.67185105, 0.67185105
0.17, 0.00000000, 0.65522120, 0.65522120
0.18, 0.00000000, 0.63824777, 0.63824777
0.19, 0.00000000, 0.62002049, 0.62002049
0.20, 0.00000000, 0.60224926, 0.60224926
0.21, 0.00000000, 0.58538381, 0.58538381
0.22, 0.00000000, 0.56741195, 0.56741195
0.23, 0.00000000, 0.54946447, 0.54946447
0.24, 0.00000000, 0.53091583, 0.53091583
0.25, 0.00000000, 0.51228769, 0.51228769
0.26, 0.00000000, 0.49433431, 0.49433431
0.27, 0.00000000, 0.47473504, 0.47473504
0.28, 0.00000000, 0.45676512, 0.45676512
0.29, 0.00000000, 0.43594965, 0.43594965
0.30, 0.00000000, 0.41505127, 0.41505127
0.31, 0.00000000, 0.40203739, 0.40203739
0.32, 0.00000000, 0.38925585, 0.38925585
0.33, 0.00000000, 0.37984392, 0.37984392
0.34, 0.00000000, 0.37233657, 0.37233657
0.35, 0.00000000, 0.36543166, 0.36543166
0.36, 0.00000000, 0.35775086, 0.35775086
0.37, 0.00000000, 0.34879370, 0.34879370
0.38, 0.00000000, 0.34059809, 0.34059809
0.39, 0.00000000, 0.32705200, 0.32705200
0.40, 0.00000000, 0.31615054, 0.31615054
0.41, 0.00000000, 0.30576467, 0.30576467
0.42, 0.00000000, 0.29276048, 0.29276048
0.43, 0.00000000, 0.27982798, 0.27982798
0.44, 0.00000000, 0.26766145, 0.26766145
0.45, 0.00000000, 0.25994654, 0.25994654
0.46, 0.00000000, 0.25253124, 0.25253124
0.47, 0.00000000, 0.24868410, 0.24868410
0.48, 0.00000000, 0.24608927, 0.24608927
0.49, 0.00000000, 0.24084378, 0.24084378
0.50, 0.00000000, 0.23677592, 0.23677592
0.51, 0.00000000, 0.23115575, 0.23115575
0.52, 0.00000000, 0.22641093, 0.22641093
0.53, 0.00000000, 0.21978711, 0.21978711
0.54, 0.00000000, 0.21498330, 0.21498330
0.55, 0.00000000, 0.20769606, 0.20769606
0.56, 0.00000000, 0.19681146, 0.19681146
0.57, 0.00000000, 0.18733317, 0.18733317
0.58, 0.00000000, 0.17892773, 0.17892773
0.59, 0.00000000, 0.17538490, 0.17538490
0.60, 0.00000000, 0.17296825, 0.17296825
0.61, 0.00000000, 0.17190022, 0.17190022
0.62, 0.00000000, 0.17105154, 0.17105154
0.63, 0.00000000, 0.17061841, 0.17061841
0.64, 0.00000000, 0.16694212, 0.16694212
0.65, 0.00000000, 0.16341667, 0.16341667
0.66, 0.00000000, 0.16024860, 0.16024860
0.67, 0.00000000, 0.15645055, 0.15645055
0.68, 0.00000000, 0.15362962, 0.15362962
0.69, 0.00000000, 0.15083286, 0.15083286
0.70, 0.00000000, 0.14689383, 0.14689383
0.71, 0.00000000, 0.14348818, 0.14348818
0.72, 0.00000000, 0.14110706, 0.14110706
0.73, 0.00000000, 0.13839426, 0.13839426
0.74, 0.00000000, 0.13642344, 0.13642344
0.75, 0.00000000, 0.13400825, 0.13400825
0.76, 0.00000000, 0.13116491, 0.13116491
0.77, 0.00000000, 0.12782500, 0.12782500
0.78, 0.00000000, 0.12396188, 0.12396188
0.79, 0.00000000, 0.12057838, 0.12057838
0.80, 0.00000000, 0.11787253, 0.11787253
0.81, 0.00000000, 0.11339492, 0.11339492
0.82, 0.00000000, 0.10657326, 0.10657326
0.83, 0.00000000, 0.10239060, 0.10239060
0.84, 0.00000000, 0.09704173, 0.09704173
0.85, 0.00000000, 0.09262625, 0.09262625
0.86, 0.00000000, 0.08773906, 0.08773906
0.87, 0.00000000, 0.08183342, 0.08183342
0.88, 0.00000000, 0.07570438, 0.07570438
0.89, 0.00000000, 0.06968117, 0.06968117
0.90, 0.00000000, 0.06363091, 0.06363091
0.91, 0.00000000, 0.05698524, 0.05698524
0.92, 0.00000000, 0.05114437, 0.05114437
0.93, 0.00000000, 0.04399650, 0.04399650
0.94, 0.00000000, 0.03766891, 0.03766891
0.95, 0.00000000, 0.02843852, 0.02843852
0.96, 0.00000000, 0.02337802, 0.02337802
0.97, 0.00000000, 0.01852392, 0.01852392
0.98, 0.00000000, 0.01198550, 0.01198550
0.99, 0.00000000, 0.00607762, 0.00607762


==> Towards Multimodal Depth Estimation from Light Fields/figures/bimodality_betas/2.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.74763145, 0.91149613, 0.16386468
0.02, 0.49526291, 0.85113149, 0.35586858
0.03, 0.35917899, 0.80472669, 0.44554770
0.04, 0.26211657, 0.76066696, 0.49855040
0.05, 0.20262869, 0.71799537, 0.51536668
0.06, 0.15099957, 0.67459645, 0.52359688
0.07, 0.13449530, 0.64102714, 0.50653184
0.08, 0.11799733, 0.61407783, 0.49608050
0.09, 0.10149936, 0.58765084, 0.48615148
0.10, 0.08499509, 0.55989529, 0.47490020
0.11, 0.06849712, 0.53972502, 0.47122790
0.12, 0.05199285, 0.51900792, 0.46701507
0.13, 0.03549488, 0.50103127, 0.46553639
0.14, 0.01899061, 0.48327811, 0.46428750
0.15, 0.00249264, 0.46744801, 0.46495537
0.16, 0.00000000, 0.45241968, 0.45241968
0.17, 0.00000000, 0.43619976, 0.43619976
0.18, 0.00000000, 0.42006411, 0.42006411
0.19, 0.00000000, 0.40360505, 0.40360505
0.20, 0.00000000, 0.39226125, 0.39226125
0.21, 0.00000000, 0.38194293, 0.38194293
0.22, 0.00000000, 0.37093761, 0.37093761
0.23, 0.00000000, 0.36143298, 0.36143298
0.24, 0.00000000, 0.35156317, 0.35156317
0.25, 0.00000000, 0.34125749, 0.34125749
0.26, 0.00000000, 0.33084960, 0.33084960
0.27, 0.00000000, 0.32226213, 0.32226213
0.28, 0.00000000, 0.31267146, 0.31267146
0.29, 0.00000000, 0.30633659, 0.30633659
0.30, 0.00000000, 0.30103964, 0.30103964
0.31, 0.00000000, 0.29653992, 0.29653992
0.32, 0.00000000, 0.29219111, 0.29219111
0.33, 0.00000000, 0.28770306, 0.28770306
0.34, 0.00000000, 0.28271468, 0.28271468
0.35, 0.00000000, 0.27354368, 0.27354368
0.36, 0.00000000, 0.26798059, 0.26798059
0.37, 0.00000000, 0.26338509, 0.26338509
0.38, 0.00000000, 0.26038534, 0.26038534
0.39, 0.00000000, 0.25690002, 0.25690002
0.40, 0.00000000, 0.25421335, 0.25421335
0.41, 0.00000000, 0.25272936, 0.25272936
0.42, 0.00000000, 0.25116425, 0.25116425
0.43, 0.00000000, 0.24695988, 0.24695988
0.44, 0.00000000, 0.23946089, 0.23946089
0.45, 0.00000000, 0.23190120, 0.23190120
0.46, 0.00000000, 0.22293375, 0.22293375
0.47, 0.00000000, 0.21445168, 0.21445168
0.48, 0.00000000, 0.20615898, 0.20615898
0.49, 0.00000000, 0.19513868, 0.19513868
0.50, 0.00000000, 0.18630444, 0.18630444
0.51, 0.00000000, 0.17660233, 0.17660233
0.52, 0.00000000, 0.16536878, 0.16536878
0.53, 0.00000000, 0.15392784, 0.15392784
0.54, 0.00000000, 0.14425888, 0.14425888
0.55, 0.00000000, 0.14150631, 0.14150631
0.56, 0.00000000, 0.13993237, 0.13993237
0.57, 0.00000000, 0.13830478, 0.13830478
0.58, 0.00000000, 0.13700801, 0.13700801
0.59, 0.00000000, 0.13475960, 0.13475960
0.60, 0.00000000, 0.13350654, 0.13350654
0.61, 0.00000000, 0.13211862, 0.13211862
0.62, 0.00000000, 0.13134370, 0.13134370
0.63, 0.00000000, 0.13024299, 0.13024299
0.64, 0.00000000, 0.12871006, 0.12871006
0.65, 0.00000000, 0.12458687, 0.12458687
0.66, 0.00000000, 0.12104851, 0.12104851
0.67, 0.00000000, 0.11696132, 0.11696132
0.68, 0.00000000, 0.11569893, 0.11569893
0.69, 0.00000000, 0.11319403, 0.11319403
0.70, 0.00000000, 0.11104872, 0.11104872
0.71, 0.00000000, 0.10937477, 0.10937477
0.72, 0.00000000, 0.10824168, 0.10824168
0.73, 0.00000000, 0.10646037, 0.10646037
0.74, 0.00000000, 0.10499678, 0.10499678
0.75, 0.00000000, 0.10369401, 0.10369401
0.76, 0.00000000, 0.10312493, 0.10312493
0.77, 0.00000000, 0.10180528, 0.10180528
0.78, 0.00000000, 0.09948223, 0.09948223
0.79, 0.00000000, 0.09716198, 0.09716198
0.80, 0.00000000, 0.09493473, 0.09493473
0.81, 0.00000000, 0.09193002, 0.09193002
0.82, 0.00000000, 0.08851389, 0.08851389
0.83, 0.00000000, 0.08431640, 0.08431640
0.84, 0.00000000, 0.07751579, 0.07751579
0.85, 0.00000000, 0.07050928, 0.07050928
0.86, 0.00000000, 0.06519284, 0.06519284
0.87, 0.00000000, 0.06181764, 0.06181764
0.88, 0.00000000, 0.05523168, 0.05523168
0.89, 0.00000000, 0.05212884, 0.05212884
0.90, 0.00000000, 0.04902103, 0.04902103
0.91, 0.00000000, 0.04496818, 0.04496818
0.92, 0.00000000, 0.04094919, 0.04094919
0.93, 0.00000000, 0.03617228, 0.03617228
0.94, 0.00000000, 0.03118905, 0.03118905
0.95, 0.00000000, 0.02477050, 0.02477050
0.96, 0.00000000, 0.01875335, 0.01875335
0.97, 0.00000000, 0.01387498, 0.01387498
0.98, 0.00000000, 0.00970548, 0.00970548
0.99, 0.00000000, 0.00537755, 0.00537755


==> Towards Multimodal Depth Estimation from Light Fields/figures/bimodality_betas/4.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.74763145, 0.94124778, 0.19361633
0.02, 0.49526291, 0.87674629, 0.38148338
0.03, 0.35917899, 0.79540535, 0.43622636
0.04, 0.26211657, 0.74188783, 0.47977126
0.05, 0.20262869, 0.69607936, 0.49345066
0.06, 0.15099957, 0.66213377, 0.51113420
0.07, 0.13449530, 0.63906170, 0.50456640
0.08, 0.11799733, 0.61734697, 0.49934963
0.09, 0.10149936, 0.59686345, 0.49536409
0.10, 0.08499509, 0.57631383, 0.49131874
0.11, 0.06849712, 0.55682259, 0.48832548
0.12, 0.05199285, 0.53919259, 0.48719974
0.13, 0.03549488, 0.52232232, 0.48682744
0.14, 0.01899061, 0.50574355, 0.48675294
0.15, 0.00249264, 0.48978616, 0.48729353
0.16, 0.00000000, 0.47466322, 0.47466322
0.17, 0.00000000, 0.45968182, 0.45968182
0.18, 0.00000000, 0.44369175, 0.44369175
0.19, 0.00000000, 0.42864948, 0.42864948
0.20, 0.00000000, 0.41415440, 0.41415440
0.21, 0.00000000, 0.40029124, 0.40029124
0.22, 0.00000000, 0.38746262, 0.38746262
0.23, 0.00000000, 0.37336244, 0.37336244
0.24, 0.00000000, 0.36149891, 0.36149891
0.25, 0.00000000, 0.35618848, 0.35618848
0.26, 0.00000000, 0.34959788, 0.34959788
0.27, 0.00000000, 0.34372354, 0.34372354
0.28, 0.00000000, 0.33715121, 0.33715121
0.29, 0.00000000, 0.33197452, 0.33197452
0.30, 0.00000000, 0.32313719, 0.32313719
0.31, 0.00000000, 0.31729935, 0.31729935
0.32, 0.00000000, 0.30954463, 0.30954463
0.33, 0.00000000, 0.30311468, 0.30311468
0.34, 0.00000000, 0.29664418, 0.29664418
0.35, 0.00000000, 0.29030684, 0.29030684
0.36, 0.00000000, 0.28623896, 0.28623896
0.37, 0.00000000, 0.28358890, 0.28358890
0.38, 0.00000000, 0.27924928, 0.27924928
0.39, 0.00000000, 0.27122619, 0.27122619
0.40, 0.00000000, 0.26563919, 0.26563919
0.41, 0.00000000, 0.26139693, 0.26139693
0.42, 0.00000000, 0.25817527, 0.25817527
0.43, 0.00000000, 0.25544049, 0.25544049
0.44, 0.00000000, 0.25323766, 0.25323766
0.45, 0.00000000, 0.25041371, 0.25041371
0.46, 0.00000000, 0.24713885, 0.24713885
0.47, 0.00000000, 0.23917927, 0.23917927
0.48, 0.00000000, 0.22898954, 0.22898954
0.49, 0.00000000, 0.22244714, 0.22244714
0.50, 0.00000000, 0.21675919, 0.21675919
0.51, 0.00000000, 0.21155089, 0.21155089
0.52, 0.00000000, 0.20192261, 0.20192261
0.53, 0.00000000, 0.19348725, 0.19348725
0.54, 0.00000000, 0.18574078, 0.18574078
0.55, 0.00000000, 0.17689701, 0.17689701
0.56, 0.00000000, 0.16654755, 0.16654755
0.57, 0.00000000, 0.15901175, 0.15901175
0.58, 0.00000000, 0.15578496, 0.15578496
0.59, 0.00000000, 0.15199471, 0.15199471
0.60, 0.00000000, 0.14785589, 0.14785589
0.61, 0.00000000, 0.14476438, 0.14476438
0.62, 0.00000000, 0.14378961, 0.14378961
0.63, 0.00000000, 0.14209996, 0.14209996
0.64, 0.00000000, 0.13922729, 0.13922729
0.65, 0.00000000, 0.13578684, 0.13578684
0.66, 0.00000000, 0.13334455, 0.13334455
0.67, 0.00000000, 0.13046250, 0.13046250
0.68, 0.00000000, 0.12868363, 0.12868363
0.69, 0.00000000, 0.12776109, 0.12776109
0.70, 0.00000000, 0.12605057, 0.12605057
0.71, 0.00000000, 0.12345573, 0.12345573
0.72, 0.00000000, 0.11958859, 0.11958859
0.73, 0.00000000, 0.11702431, 0.11702431
0.74, 0.00000000, 0.11486134, 0.11486134
0.75, 0.00000000, 0.11287211, 0.11287211
0.76, 0.00000000, 0.11266552, 0.11266552
0.77, 0.00000000, 0.11069106, 0.11069106
0.78, 0.00000000, 0.10853913, 0.10853913
0.79, 0.00000000, 0.10477476, 0.10477476
0.80, 0.00000000, 0.10306048, 0.10306048
0.81, 0.00000000, 0.09696877, 0.09696877
0.82, 0.00000000, 0.09206042, 0.09206042
0.83, 0.00000000, 0.08757721, 0.08757721
0.84, 0.00000000, 0.08280851, 0.08280851
0.85, 0.00000000, 0.07569984, 0.07569984
0.86, 0.00000000, 0.06940317, 0.06940317
0.87, 0.00000000, 0.06257546, 0.06257546
0.88, 0.00000000, 0.05547601, 0.05547601
0.89, 0.00000000, 0.04879532, 0.04879532
0.90, 0.00000000, 0.04361499, 0.04361499
0.91, 0.00000000, 0.03861302, 0.03861302
0.92, 0.00000000, 0.03411779, 0.03411779
0.93, 0.00000000, 0.02951009, 0.02951009
0.94, 0.00000000, 0.02580850, 0.02580850
0.95, 0.00000000, 0.02113253, 0.02113253
0.96, 0.00000000, 0.01556297, 0.01556297
0.97, 0.00000000, 0.01055935, 0.01055935
0.98, 0.00000000, 0.00578452, 0.00578452
0.99, 0.00000000, 0.00231564, 0.00231564


==> Towards Multimodal Depth Estimation from Light Fields/figures/bimodality_betas/8.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.74763145, 0.89645250, 0.14882105
0.02, 0.49526291, 0.83938767, 0.34412476
0.03, 0.35917899, 0.78723755, 0.42805856
0.04, 0.26211657, 0.75127222, 0.48915565
0.05, 0.20262869, 0.72402255, 0.52139386
0.06, 0.15099957, 0.69775703, 0.54675746
0.07, 0.13449530, 0.67150896, 0.53701366
0.08, 0.11799733, 0.64538758, 0.52739025
0.09, 0.10149936, 0.62060474, 0.51910538
0.10, 0.08499509, 0.59724348, 0.51224839
0.11, 0.06849712, 0.57560862, 0.50711150
0.12, 0.05199285, 0.55485979, 0.50286695
0.13, 0.03549488, 0.53308115, 0.49758627
0.14, 0.01899061, 0.51524901, 0.49625840
0.15, 0.00249264, 0.49830950, 0.49581686
0.16, 0.00000000, 0.48122846, 0.48122846
0.17, 0.00000000, 0.46443347, 0.46443347
0.18, 0.00000000, 0.44846924, 0.44846924
0.19, 0.00000000, 0.43191339, 0.43191339
0.20, 0.00000000, 0.41639253, 0.41639253
0.21, 0.00000000, 0.40084462, 0.40084462
0.22, 0.00000000, 0.38567183, 0.38567183
0.23, 0.00000000, 0.37149141, 0.37149141
0.24, 0.00000000, 0.35764086, 0.35764086
0.25, 0.00000000, 0.34442081, 0.34442081
0.26, 0.00000000, 0.33077342, 0.33077342
0.27, 0.00000000, 0.31942092, 0.31942092
0.28, 0.00000000, 0.30638923, 0.30638923
0.29, 0.00000000, 0.29937310, 0.29937310
0.30, 0.00000000, 0.29388210, 0.29388210
0.31, 0.00000000, 0.28948091, 0.28948091
0.32, 0.00000000, 0.28428161, 0.28428161
0.33, 0.00000000, 0.27920712, 0.27920712
0.34, 0.00000000, 0.27486748, 0.27486748
0.35, 0.00000000, 0.27106417, 0.27106417
0.36, 0.00000000, 0.26478682, 0.26478682
0.37, 0.00000000, 0.25811703, 0.25811703
0.38, 0.00000000, 0.25302556, 0.25302556
0.39, 0.00000000, 0.24947614, 0.24947614
0.40, 0.00000000, 0.24719271, 0.24719271
0.41, 0.00000000, 0.24452284, 0.24452284
0.42, 0.00000000, 0.24209665, 0.24209665
0.43, 0.00000000, 0.23945374, 0.23945374
0.44, 0.00000000, 0.23533181, 0.23533181
0.45, 0.00000000, 0.22809168, 0.22809168
0.46, 0.00000000, 0.21643926, 0.21643926
0.47, 0.00000000, 0.20894954, 0.20894954
0.48, 0.00000000, 0.20004931, 0.20004931
0.49, 0.00000000, 0.19567588, 0.19567588
0.50, 0.00000000, 0.18893128, 0.18893128
0.51, 0.00000000, 0.18101108, 0.18101108
0.52, 0.00000000, 0.17467592, 0.17467592
0.53, 0.00000000, 0.16682429, 0.16682429
0.54, 0.00000000, 0.15817294, 0.15817294
0.55, 0.00000000, 0.14989908, 0.14989908
0.56, 0.00000000, 0.14749158, 0.14749158
0.57, 0.00000000, 0.14573985, 0.14573985
0.58, 0.00000000, 0.14417429, 0.14417429
0.59, 0.00000000, 0.14153579, 0.14153579
0.60, 0.00000000, 0.13865716, 0.13865716
0.61, 0.00000000, 0.13512343, 0.13512343
0.62, 0.00000000, 0.13124323, 0.13124323
0.63, 0.00000000, 0.12755326, 0.12755326
0.64, 0.00000000, 0.12413842, 0.12413842
0.65, 0.00000000, 0.12099019, 0.12099019
0.66, 0.00000000, 0.11916437, 0.11916437
0.67, 0.00000000, 0.11608037, 0.11608037
0.68, 0.00000000, 0.11346222, 0.11346222
0.69, 0.00000000, 0.11097089, 0.11097089
0.70, 0.00000000, 0.10837508, 0.10837508
0.71, 0.00000000, 0.10574358, 0.10574358
0.72, 0.00000000, 0.10403159, 0.10403159
0.73, 0.00000000, 0.10347370, 0.10347370
0.74, 0.00000000, 0.10303162, 0.10303162
0.75, 0.00000000, 0.10256691, 0.10256691
0.76, 0.00000000, 0.10144238, 0.10144238
0.77, 0.00000000, 0.09954179, 0.09954179
0.78, 0.00000000, 0.09650902, 0.09650902
0.79, 0.00000000, 0.09396483, 0.09396483
0.80, 0.00000000, 0.09201185, 0.09201185
0.81, 0.00000000, 0.08884059, 0.08884059
0.82, 0.00000000, 0.08488292, 0.08488292
0.83, 0.00000000, 0.08106581, 0.08106581
0.84, 0.00000000, 0.07453469, 0.07453469
0.85, 0.00000000, 0.06743003, 0.06743003
0.86, 0.00000000, 0.05794263, 0.05794263
0.87, 0.00000000, 0.05436784, 0.05436784
0.88, 0.00000000, 0.04962766, 0.04962766
0.89, 0.00000000, 0.04377572, 0.04377572
0.90, 0.00000000, 0.04018422, 0.04018422
0.91, 0.00000000, 0.03689497, 0.03689497
0.92, 0.00000000, 0.03312269, 0.03312269
0.93, 0.00000000, 0.02834844, 0.02834844
0.94, 0.00000000, 0.02344718, 0.02344718
0.95, 0.00000000, 0.02004559, 0.02004559
0.96, 0.00000000, 0.01740917, 0.01740917
0.97, 0.00000000, 0.01343979, 0.01343979
0.98, 0.00000000, 0.00842816, 0.00842816
0.99, 0.00000000, 0.00440276, 0.00440276


==> Towards Multimodal Depth Estimation from Light Fields/figures/posteriors/posterior_bm_inn.csv <==
y, p
-3.5, 0.004055679775774479
-3.4345794392523366, 0.003769725328311324
-3.369158878504673, 0.005124279297888279
-3.303738317757009, 0.006789667531847954
-3.2383177570093458, 0.007438212167471647
-3.1728971962616823, 0.010116439312696457
-3.107476635514019, 0.012173348106443882
-3.0420560747663554, 0.018365386873483658
-2.9766355140186915, 0.022528238594532013
-2.911214953271028, 0.017313668504357338
-2.8457943925233646, 0.010987471789121628
-2.7803738317757007, 0.008382649160921574
-2.7149532710280373, 0.006091502960771322
-2.649532710280374, 0.005953855812549591
-2.5841121495327104, 0.006214147433638573
-2.518691588785047, 0.008228467777371407
-2.453271028037383, 0.008530993014574051
-2.3878504672897196, 0.009834464639425278
-2.322429906542056, 0.008268491365015507
-2.2570093457943923, 0.0056076147593557835
-2.1915887850467293, 0.0034784353338181973
-2.1261682242990654, 0.002855536760762334
-2.060747663551402, 0.0029702794272452593
-1.9953271028037383, 0.00619907770305872
-1.9299065420560748, 0.006426562555134296
-1.8644859813084111, 0.007854174822568893
-1.7990654205607477, 0.012254301458597183
-1.7336448598130842, 0.00737139442935586
-1.6682242990654208, 0.005808972753584385
-1.6028037383177571, 0.005826783366501331
-1.5373831775700937, 0.007065902929753065
-1.47196261682243, 0.016771158203482628
-1.4065420560747666, 0.02772839181125164
-1.3411214953271031, 0.03218458220362663
-1.2757009345794392, 0.013646382838487625
-1.2102803738317758, 0.01215318776667118
-1.1448598130841123, 0.008665205910801888
-1.0794392523364489, 0.011239712126553059
-1.014018691588785, 0.02762366086244583
-0.9485981308411215, 0.03507210686802864
-0.8831775700934581, 0.05434207618236542
-0.8177570093457946, 0.0998115986585617
-0.7523364485981308, 0.37037429213523865
-0.6869158878504673, 2.735320568084717
-0.6214953271028039, 4.387644290924072
-0.5560747663551404, 1.5688700675964355
-0.4906542056074765, 0.31667742133140564
-0.4252336448598131, 0.07824230194091797
-0.35981308411214963, 0.037880562245845795
-0.2943925233644862, 0.04874603822827339
-0.2289719626168223, 0.07535863667726517
-0.16355140186915884, 0.1047019511461258
-0.0981308411214954, 0.19507192075252533
-0.032710280373831946, 0.16276858747005463
0.0327102803738315, 0.16836263239383698
0.09813084112149495, 0.18622469902038574
0.1635514018691584, 0.3178219497203827
0.2289719626168223, 1.1131110191345215
0.29439252336448574, 2.3529977798461914
0.3598130841121492, 0.36622798442840576
0.42523364485981263, 0.023555459454655647
0.4906542056074761, 0.007758274208754301
0.55607476635514, 0.008580341935157776
0.621495327102803, 0.01499917171895504
0.6869158878504669, 0.00959597248584032
0.7523364485981308, 0.005380748305469751
0.8177570093457938, 0.018074415624141693
0.8831775700934577, 0.06300919502973557
0.9485981308411215, 0.04456530511379242
1.0140186915887845, 0.026746490970253944
1.0794392523364484, 0.01435717474669218
1.1448598130841123, 0.005276625510305166
1.2102803738317753, 0.001505798427388072
1.2757009345794392, 0.0007111720624379814
1.3411214953271022, 0.00046769779874011874
1.4065420560747661, 0.0005034171626903117
1.47196261682243, 0.0004950379952788353
1.537383177570093, 0.0004966571577824652
1.602803738317757, 0.00036672301939688623
1.66822429906542, 0.00021331117022782564
1.7336448598130838, 0.0002775132597889751
1.7990654205607477, 0.0001183251733891666
1.8644859813084107, 8.39742788230069e-05
1.9299065420560746, 0.00010992030729539692
1.9953271028037385, 5.329784471541643e-05
2.0607476635514015, 5.283135760691948e-05
2.1261682242990654, 4.6541412302758545e-05
2.1915887850467293, 7.838018791517243e-05
2.2570093457943923, 5.9194950154051185e-05
2.322429906542056, 4.5110857172403485e-05
2.387850467289719, 7.966114208102226e-05
2.453271028037383, 9.650826541474089e-05
2.518691588785047, 8.624469774076715e-05
2.58411214953271, 9.324296843260527e-05
2.649532710280374, 5.8809284382732585e-05
2.714953271028037, 8.141814032569528e-05
2.7803738317757007, 0.0001278719282709062
2.8457943925233646, 0.0001786215289030224
2.9112149532710276, 0.0001896693283924833
2.9766355140186915, 0.00031895312713459134
3.0420560747663554, 0.00034022523323073983
3.1074766355140184, 0.0003541773185133934
3.1728971962616823, 0.00034620979567989707
3.238317757009346, 0.0002512551727704704
3.303738317757009, 0.00019327599147800356
3.369158878504673, 0.00015957628784235567
3.434579439252336, 0.00031136261532083154
3.5, 0.0004433050926309079


==> Towards Multimodal Depth Estimation from Light Fields/figures/posteriors/posterior_bm_pred.csv <==
y, p
-3.5, 0.0002167995262425393
-3.4345794392523366, 0.0002576805418357253
-3.369158878504673, 0.00030627005617134273
-3.303738317757009, 0.0003640218637883663
-3.2383177570093458, 0.0004326636262703687
-3.1728971962616823, 0.0005142488516867161
-3.107476635514019, 0.0006112175178714097
-3.0420560747663554, 0.0007264717714861035
-2.9766355140186915, 0.0008634591940790415
-2.911214953271028, 0.0010262774303555489
-2.8457943925233646, 0.0012197974137961864
-2.7803738317757007, 0.0014498085947707295
-2.7149532710280373, 0.00172319239936769
-2.649532710280374, 0.00204812316223979
-2.5841121495327104, 0.0024343286640942097
-2.518691588785047, 0.002893357537686825
-2.453271028037383, 0.003438943298533559
-2.3878504672897196, 0.004087407141923904
-2.322429906542056, 0.0048581515438854694
-2.2570093457943923, 0.005774229299277067
-2.1915887850467293, 0.006863039918243885
-2.1261682242990654, 0.008157167583703995
-2.060747663551402, 0.009695328772068024
-1.9953271028037383, 0.011523522436618805
-1.9299065420560748, 0.013696461915969849
-1.8644859813084111, 0.016279127448797226
-1.7990654205607477, 0.01934880018234253
-1.7336448598130842, 0.022997304797172546
-1.6682242990654208, 0.027333782985806465
-1.6028037383177571, 0.032487984746694565
-1.5373831775700937, 0.038614071905612946
-1.47196261682243, 0.04589534550905228
-1.4065420560747666, 0.05454958602786064
-1.3411214953271031, 0.06483571231365204
-1.2757009345794392, 0.07706146687269211
-1.2102803738317758, 0.09159254282712936
-1.1448598130841123, 0.10886368900537491
-1.0794392523364489, 0.12939156591892242
-1.014018691588785, 0.15379026532173157
-0.9485981308411215, 0.18278969824314117
-0.8831775700934581, 0.21725744009017944
-0.8177570093457946, 0.25822457671165466
-0.7523364485981308, 0.30691665410995483
-0.6869158878504673, 0.3647903800010681
-0.6214953271028039, 0.4335770308971405
-0.5560747663551404, 0.5153344869613647
-0.4906542056074765, 0.6125084161758423
-0.4252336448598131, 0.7280060648918152
-0.35981308411214963, 0.8652822971343994
-0.2943925233644862, 1.0284441709518433
-0.2289719626168223, 1.2223726511001587
-0.16355140186915884, 1.2256286144256592
-0.0981308411214954, 1.0311836004257202
-0.032710280373831946, 0.8675870895385742
0.0327102803738315, 0.7299451231956482
0.09813084112149495, 0.6141399145126343
0.1635514018691584, 0.5167071223258972
0.2289719626168223, 0.4347319006919861
0.29439252336448574, 0.36576199531555176
0.3598130841121492, 0.3077341318130493
0.42523364485981263, 0.25891244411468506
0.4906542056074761, 0.21783611178398132
0.55607476635514, 0.18327660858631134
0.621495327102803, 0.15419991314411163
0.6869158878504669, 0.12973621487617493
0.7523364485981308, 0.1091536432504654
0.8177570093457938, 0.09183652698993683
0.8831775700934577, 0.07726671546697617
0.9485981308411215, 0.06500841677188873
1.0140186915887845, 0.05469489097595215
1.0794392523364484, 0.04601757973432541
1.1448598130841123, 0.038716934621334076
1.2102803738317753, 0.03257451206445694
1.2757009345794392, 0.0274065975099802
1.3411214953271022, 0.023058556020259857
1.4065420560747661, 0.0194003414362669
1.47196261682243, 0.016322491690516472
1.537383177570093, 0.013732940889894962
1.602803738317757, 0.011554218828678131
1.66822429906542, 0.009721151553094387
1.7336448598130838, 0.008178898133337498
1.7990654205607477, 0.006881321780383587
1.8644859813084107, 0.005789605434983969
1.9299065420560746, 0.00487109087407589
1.9953271028037385, 0.004098293837159872
2.0607476635514015, 0.003448105650022626
2.1261682242990654, 0.002901064930483699
2.1915887850467293, 0.0024408132303506136
2.2570093457943923, 0.0020535800140351057
2.322429906542056, 0.001727780094370246
2.387850467289719, 0.0014536690432578325
2.453271028037383, 0.001223047380335629
2.518691588785047, 0.0010290112113580108
2.58411214953271, 0.0008657594444230199
2.649532710280374, 0.0007284073508344591
2.714953271028037, 0.0006128457607701421
2.7803738317757007, 0.0005156182451173663
2.8457943925233646, 0.0004338155558798462
2.9112149532710276, 0.000364991050446406
2.9766355140186915, 0.00030708606936968863
3.0420560747663554, 0.000258366868365556
3.1074766355140184, 0.00021737712086178362
3.1728971962616823, 0.0001828904205467552
3.238317757009346, 0.0001538749784231186
3.303738317757009, 0.00012946281640324742
3.369158878504673, 0.00010892364662140608
3.434579439252336, 9.164307994069532e-05
3.5, 7.710397039772943e-05


==> Towards Multimodal Depth Estimation from Light Fields/figures/posteriors/posterior_um_inn.csv <==
y, p
-3.5, 5.89534732142738e-09
-3.4345794392523366, 2.0531101263543405e-09
-3.369158878504673, 1.3676089150038706e-09
-3.303738317757009, 5.820562920533234e-10
-3.2383177570093458, 4.817121701528038e-10
-3.1728971962616823, 4.255134855579712e-10
-3.107476635514019, 2.691307454671943e-10
-3.0420560747663554, 3.523851488385077e-10
-2.9766355140186915, 3.057299302611227e-09
-2.911214953271028, 2.7520025369653922e-08
-2.8457943925233646, 1.0086682777910028e-07
-2.7803738317757007, 1.7028041554567608e-07
-2.7149532710280373, 2.1328433774669975e-07
-2.649532710280374, 1.1607066596752702e-07
-2.5841121495327104, 7.008129188079693e-08
-2.518691588785047, 4.9814751434951177e-08
-2.453271028037383, 5.952670889541878e-08
-2.3878504672897196, 2.479393579335465e-08
-2.322429906542056, 4.745692550045533e-08
-2.2570093457943923, 2.76328620429922e-07
-2.1915887850467293, 1.9503356440964126e-07
-2.1261682242990654, 2.0170443093547874e-08
-2.060747663551402, 2.5122002256239284e-09
-1.9953271028037383, 1.8547383628941816e-09
-1.9299065420560748, 4.28180024769631e-09
-1.8644859813084111, 3.902538381339582e-08
-1.7990654205607477, 1.105894895658821e-07
-1.7336448598130842, 1.7293160681219888e-07
-1.6682242990654208, 2.8053779033143655e-07
-1.6028037383177571, 5.8382923384669994e-08
-1.5373831775700937, 2.762710238357613e-08
-1.47196261682243, 4.94540550732836e-08
-1.4065420560747666, 1.1087229268014198e-07
-1.3411214953271031, 9.738661788105674e-08
-1.2757009345794392, 6.939083618817676e-08
-1.2102803738317758, 1.7231654680927022e-07
-1.1448598130841123, 9.672094591905989e-08
-1.0794392523364489, 5.598016628027835e-07
-1.014018691588785, 1.4698156519443728e-05
-0.9485981308411215, 5.760528802056797e-05
-0.8831775700934581, 1.5502087080676574e-06
-0.8177570093457946, 1.420530821860666e-07
-0.7523364485981308, 9.620436003388022e-07
-0.6869158878504673, 1.1088911378465127e-05
-0.6214953271028039, 1.4230670331016881e-06
-0.5560747663551404, 9.069128736882703e-07
-0.4906542056074765, 1.0570698805167922e-06
-0.4252336448598131, 2.452142098263721e-06
-0.35981308411214963, 1.443790779376286e-06
-0.2943925233644862, 3.73697412214824e-06
-0.2289719626168223, 1.852394598245155e-05
-0.16355140186915884, 6.238969945115969e-06
-0.0981308411214954, 5.201532076171134e-06
-0.032710280373831946, 7.559787718491862e-06
0.0327102803738315, 1.589610292285215e-05
0.09813084112149495, 2.9731494578300044e-05
0.1635514018691584, 2.7161708203493617e-05
0.2289719626168223, 9.379031325806864e-06
0.29439252336448574, 3.086042852373794e-05
0.3598130841121492, 1.0014595318352804e-05
0.42523364485981263, 7.019507847871864e-06
0.4906542056074761, 0.007734397426247597
0.55607476635514, 14.868252754211426
0.621495327102803, 0.5520786046981812
0.6869158878504669, 0.00010618094529490918
0.7523364485981308, 3.2530124371987768e-06
0.8177570093457938, 2.923768806795124e-05
0.8831775700934577, 6.278415094129741e-05
0.9485981308411215, 8.13665428722743e-06
1.0140186915887845, 2.4090470560622634e-06
1.0794392523364484, 2.326016328879632e-06
1.1448598130841123, 1.4660323586213053e-06
1.2102803738317753, 5.498743576026754e-07
1.2757009345794392, 1.4950354625398177e-06
1.3411214953271022, 3.735463451448595e-06
1.4065420560747661, 3.4705416851466e-07
1.47196261682243, 2.3800790671657523e-08
1.537383177570093, 1.4480916021852863e-08
1.602803738317757, 1.5787490781349334e-07
1.66822429906542, 2.0383640730869956e-06
1.7336448598130838, 7.948999041218485e-07
1.7990654205607477, 4.046165713589289e-08
1.8644859813084107, 1.6779743816641712e-08
1.9299065420560746, 1.931981508107583e-08
1.9953271028037385, 6.127144303036403e-08
2.0607476635514015, 2.790834514598828e-07
2.1261682242990654, 1.5315163182094693e-07
2.1915887850467293, 1.0253501869783577e-07
2.2570093457943923, 6.912004124615123e-08
2.322429906542056, 1.897515033988384e-07
2.387850467289719, 4.240752105033607e-07
2.453271028037383, 1.6057326774898684e-06
2.518691588785047, 3.7458587485161843e-06
2.58411214953271, 2.4994858449645108e-06
2.649532710280374, 1.0209421361651039e-06
2.714953271028037, 1.0873596920646378e-06
2.7803738317757007, 6.906143994456215e-07
2.8457943925233646, 2.1676420658423012e-07
2.9112149532710276, 7.286217851287802e-08
2.9766355140186915, 3.7050682522021816e-08
3.0420560747663554, 2.8356641479376776e-08
3.1074766355140184, 1.125368243037883e-08
3.1728971962616823, 1.3035317714127359e-08
3.238317757009346, 1.1659002652208983e-08
3.303738317757009, 5.521806567543308e-09
3.369158878504673, 1.612629918490427e-09
3.434579439252336, 2.0558414970395233e-09
3.5, 2.680744959349113e-09


==> Towards Multimodal Depth Estimation from Light Fields/figures/posteriors/posterior_um_pred.csv <==
y, p
-3.5, 0.0
-3.4345794392523366, 0.0
-3.369158878504673, 0.0
-3.303738317757009, 0.0
-3.2383177570093458, 0.0
-3.1728971962616823, 0.0
-3.107476635514019, 0.0
-3.0420560747663554, 0.0
-2.9766355140186915, 0.0
-2.911214953271028, 0.0
-2.8457943925233646, 0.0
-2.7803738317757007, 0.0
-2.7149532710280373, 0.0
-2.649532710280374, 0.0
-2.5841121495327104, 0.0
-2.518691588785047, 0.0
-2.453271028037383, 0.0
-2.3878504672897196, 0.0
-2.322429906542056, 0.0
-2.2570093457943923, 0.0
-2.1915887850467293, 0.0
-2.1261682242990654, 0.0
-2.060747663551402, 0.0
-1.9953271028037383, 0.0
-1.9299065420560748, 0.0
-1.8644859813084111, 0.0
-1.7990654205607477, 0.0
-1.7336448598130842, 0.0
-1.6682242990654208, 0.0
-1.6028037383177571, 0.0
-1.5373831775700937, 0.0
-1.47196261682243, 0.0
-1.4065420560747666, 0.0
-1.3411214953271031, 0.0
-1.2757009345794392, 0.0
-1.2102803738317758, 0.0
-1.1448598130841123, 0.0
-1.0794392523364489, 0.0
-1.014018691588785, 0.0
-0.9485981308411215, 0.0
-0.8831775700934581, 0.0
-0.8177570093457946, 0.0
-0.7523364485981308, 0.0
-0.6869158878504673, 0.0
-0.6214953271028039, 0.0
-0.5560747663551404, 0.0
-0.4906542056074765, 0.0
-0.4252336448598131, 0.0
-0.35981308411214963, 0.0
-0.2943925233644862, 0.0
-0.2289719626168223, 0.0
-0.16355140186915884, 0.0
-0.0981308411214954, 0.0
-0.032710280373831946, 0.0
0.0327102803738315, 0.0
0.09813084112149495, 0.0
0.1635514018691584, 0.0
0.2289719626168223, 0.0
0.29439252336448574, 0.0
0.3598130841121492, 0.0
0.42523364485981263, 0.0
0.4906542056074761, 0.0
0.55607476635514, 15.428571701049805
0.621495327102803, 3.2977402947210838e-21
0.6869158878504669, 0.0
0.7523364485981308, 0.0
0.8177570093457938, 0.0
0.8831775700934577, 0.0
0.9485981308411215, 0.0
1.0140186915887845, 0.0
1.0794392523364484, 0.0
1.1448598130841123, 0.0
1.2102803738317753, 0.0
1.2757009345794392, 0.0
1.3411214953271022, 0.0
1.4065420560747661, 0.0
1.47196261682243, 0.0
1.537383177570093, 0.0
1.602803738317757, 0.0
1.66822429906542, 0.0
1.7336448598130838, 0.0
1.7990654205607477, 0.0
1.8644859813084107, 0.0
1.9299065420560746, 0.0
1.9953271028037385, 0.0
2.0607476635514015, 0.0
2.1261682242990654, 0.0
2.1915887850467293, 0.0
2.2570093457943923, 0.0
2.322429906542056, 0.0
2.387850467289719, 0.0
2.453271028037383, 0.0
2.518691588785047, 0.0
2.58411214953271, 0.0
2.649532710280374, 0.0
2.714953271028037, 0.0
2.7803738317757007, 0.0
2.8457943925233646, 0.0
2.9112149532710276, 0.0
2.9766355140186915, 0.0
3.0420560747663554, 0.0
3.1074766355140184, 0.0
3.1728971962616823, 0.0
3.238317757009346, 0.0
3.303738317757009, 0.0
3.369158878504673, 0.0
3.434579439252336, 0.0
3.5, 0.0


==> Towards Multimodal Depth Estimation from Light Fields/figures/results_posteriors/0007_multi/dpp.csv <==
y, p, gt
-1.0, 0.00047968453145585954, 0.0
-0.9345794392523364, 0.0003197153564542532, 0.0
-0.8691588785046729, 0.0004967277636751533, 0.0
-0.8037383177570093, 0.00019982608500868082, 0.0
-0.7383177570093458, 0.0004116421041544527, 0.0
-0.6728971962616823, 0.000265361275523901, 0.0
-0.6074766355140186, 0.0005631939857266843, 0.0
-0.5420560747663552, 0.0003594007866922766, 0.0
-0.47663551401869164, 0.0002978759875986725, 0.0
-0.4112149532710281, 0.0007782579632475972, 0.0
-0.3457943925233645, 0.00010622974514262751, 0.0
-0.28037383177570097, 0.0007750922814011574, 0.0
-0.2149532710280374, 0.0005913591012358665, 0.0
-0.14953271028037385, 1.615242217667401e-05, 0.0
-0.0841121495327104, 0.00030178690212778747, 0.0
-0.018691588785046842, 3.05411740555428e-05, 0.0
0.04672897196261672, 4.452119901543483e-05, 0.0
0.11214953271028039, 5.8235182223143056e-05, 0.0
0.17757009345794383, 0.00021686780382879078, 0.0
0.2429906542056075, 0.0006977908196859062, 0.0
0.30841121495327095, 0.00057887815637514, 0.0
0.3738317757009346, 0.0002939390833489597, 0.0
0.43925233644859807, 0.0001229471090482548, 0.0
0.5046728971962617, 0.0004944769316352904, 0.0
0.5700934579439252, 0.00011384686513338238, 0.0
0.6355140186915889, 0.0001513796451035887, 0.0
0.7009345794392523, 0.0001602780685061589, 0.0
0.7663551401869158, 0.00022181111853569746, 0.0
0.8317757009345792, 0.0006522620678879321, 0.0
0.8971962616822429, 0.0011894298950210214, 0.0
0.9626168224299063, 0.0009525195346213877, 0.0
1.02803738317757, 0.0005149858770892024, 0.0
1.0934579439252334, 0.00037937232991680503, 0.0
1.1588785046728969, 0.003027349943295121, 0.0
1.2242990654205608, 0.0044576385989785194, 0.0
1.2897196261682242, 0.004413088317960501, 0.0
1.3551401869158877, 0.00884530320763588, 0.0
1.4205607476635511, 0.013706653378903866, 0.0
1.485981308411215, 0.029665939509868622, 0.0
1.5514018691588785, 0.23295216262340546, 0.0
1.616822429906542, 1.6935853958129883, 0.0
1.6822429906542054, 4.9136247634887695, 10.043697340147837
1.7476635514018692, 2.0003480911254883, 0.0
1.8130841121495327, 0.864177942276001, 0.0
1.8785046728971961, 0.8164592385292053, 0.0
1.9439252336448596, 0.4024985730648041, 0.0
2.0093457943925235, 0.3501693606376648, 0.0
2.074766355140187, 0.3063841164112091, 0.0
2.1401869158878504, 0.3756876289844513, 0.0
2.205607476635514, 0.680626630783081, 5.384874088423593
2.2710280373831777, 1.4133402109146118, 0.0
2.336448598130841, 1.0569123029708862, 0.0
2.4018691588785046, 0.11646931618452072, 0.0
2.467289719626168, 0.021508829668164253, 0.0
2.5327102803738315, 0.017487691715359688, 0.0
2.598130841121495, 0.009910543449223042, 0.0
2.6635514018691584, 0.010224007070064545, 0.0
2.7289719626168223, 0.01152715738862753, 0.0
2.7943925233644857, 0.009557623416185379, 0.0
2.859813084112149, 0.008601774461567402, 0.0
2.9252336448598126, 0.012408210895955563, 0.0
2.990654205607476, 0.003978060092777014, 0.0
3.05607476635514, 0.0015339504461735487, 0.0
3.121495327102803, 0.0010759156430140138, 0.0
3.186915887850467, 0.0012944682966917753, 0.0
3.2523364485981308, 0.0008331877179443836, 0.0
3.3177570093457938, 0.0004051329451613128, 0.0
3.3831775700934577, 0.00046318501699715853, 0.0
3.4485981308411215, 0.0006948382360860705, 0.0
3.5140186915887845, 0.0010604518465697765, 0.0
3.5794392523364484, 0.000663416984025389, 0.0
3.6448598130841123, 0.0002795955806504935, 0.0
3.7102803738317753, 0.00022544468811247498, 0.0
3.7757009345794392, 0.0003445459879003465, 0.0
3.8411214953271022, 0.0011069582542404532, 0.0
3.906542056074766, 0.000674991519190371, 0.0
3.97196261682243, 0.0006866905023343861, 0.0
4.037383177570093, 0.0003846193430945277, 0.0
4.102803738317757, 0.000947736029047519, 0.0
4.16822429906542, 0.0005555265233851969, 0.0
4.233644859813084, 1.1678617738652974e-05, 0.0
4.299065420560748, 3.4591087114677066e-06, 0.0
4.364485981308411, 3.410420504224021e-06, 0.0
4.429906542056075, 1.3286739886098076e-06, 0.0
4.4953271028037385, 8.418449510827486e-07, 0.0
4.5607476635514015, 0.00031759636476635933, 0.0
4.626168224299065, 0.0005860123783349991, 0.0
4.691588785046729, 7.02389058915287e-07, 0.0
4.757009345794392, 1.532963779027341e-06, 0.0
4.822429906542056, 0.001088983379304409, 0.0
4.887850467289719, 3.0880753456585808e-06, 0.0
4.953271028037383, 8.778826304478571e-05, 0.0
5.018691588785047, 0.000328980793710798, 0.0
5.08411214953271, 0.0011165500618517399, 0.0
5.149532710280374, 0.0009951096726581454, 0.0
5.214953271028037, 0.0003772706841118634, 0.0
5.280373831775701, 0.000338327867211774, 0.0
5.345794392523365, 0.00045258182217366993, 0.0
5.411214953271028, 0.00033008636091835797, 0.0
5.4766355140186915, 8.856035492499359e-06, 0.0
5.542056074766355, 0.00045073189539834857, 0.0
5.607476635514018, 0.0007636109949089587, 0.0
5.672897196261682, 0.0005209420924074948, 0.0
5.738317757009346, 0.0009021859732456505, 0.0
5.803738317757009, 0.0005184391047805548, 0.0
5.869158878504673, 0.0006018023123033345, 0.0
5.934579439252336, 0.000273988553090021, 0.0
6.0, 0.00020695348212029785, 0.0


==> Towards Multimodal Depth Estimation from Light Fields/figures/results_posteriors/0007_multi/upr.csv <==
y, p, gt
-1.0, 4.637923939607246e-18, 0.0
-0.9345794392523364, 1.0982891410353438e-17, 0.0
-0.8691588785046729, 2.6008070544826937e-17, 0.0
-0.8037383177570093, 6.158850013124412e-17, 0.0
-0.7383177570093458, 1.4584540187602624e-16, 0.0
-0.6728971962616823, 3.4537096091892213e-16, 0.0
-0.6074766355140186, 8.178567915070076e-16, 0.0
-0.5420560747663552, 1.936735963457511e-15, 0.0
-0.47663551401869164, 4.586311138401718e-15, 0.0
-0.4112149532710281, 1.086062849760738e-14, 0.0
-0.3457943925233645, 2.5718546080777047e-14, 0.0
-0.28037383177570097, 6.09031190279899e-14, 0.0
-0.2149532710280374, 1.4422237547013356e-13, 0.0
-0.14953271028037385, 3.4152623220803924e-13, 0.0
-0.0841121495327104, 8.087554063951341e-13, 0.0
-0.018691588785046842, 1.915179603448336e-12, 0.0
0.04672897196261672, 4.5352640913598474e-12, 0.0
0.11214953271028039, 1.0739746765520142e-11, 0.0
0.17757009345794383, 2.5432338526809595e-11, 0.0
0.2429906542056075, 6.022524839943699e-11, 0.0
0.30841121495327095, 1.4261659908587632e-10, 0.0
0.3738317757009346, 3.3772495910966427e-10, 0.0
0.43925233644859807, 7.997536521919812e-10, 0.0
0.5046728971962617, 1.893863066371182e-09, 0.0
0.5700934579439252, 4.4847765501287995e-09, 0.0
0.6355140186915889, 1.062020960063137e-08, 0.0
0.7009345794392523, 2.5149269333724078e-08, 0.0
0.7663551401869158, 5.955492099474213e-08, 0.0
0.8317757009345792, 1.4102950274264003e-07, 0.0
0.8971962616822429, 3.339665965995664e-07, 0.0
0.9626168224299063, 7.908514589871629e-07, 0.0
1.02803738317757, 1.8727837414189707e-06, 0.0
1.0934579439252334, 4.434859420143766e-06, 0.0
1.1588785046728969, 1.0502003533474635e-05, 0.0
1.2242990654205608, 2.4869374101399444e-05, 0.0
1.2897196261682242, 5.889205203857273e-05, 0.0
1.3551401869158877, 0.0001394600694766268, 0.0
1.4205607476635511, 0.00033024916774593294, 0.0
1.485981308411215, 0.0007820504833944142, 0.0
1.5514018691588785, 0.0018519387813284993, 0.0
1.616822429906542, 0.004385504871606827, 0.0
1.6822429906542054, 0.010385128669440746, 10.043697340147837
1.7476635514018692, 0.02459259331226349, 0.0
1.8130841121495327, 0.058236707001924515, 0.0
1.8785046728971961, 0.13790792226791382, 0.0
1.9439252336448596, 0.32657408714294434, 0.0
2.0093457943925235, 0.7733462452888489, 0.0
2.074766355140187, 1.831329345703125, 0.0
2.1401869158878504, 4.33669376373291, 0.0
2.205607476635514, 4.57659387588501, 5.384874088423593
2.2710280373831777, 1.9326354265213013, 0.0
2.336448598130841, 0.8161264657974243, 0.0
2.4018691588785046, 0.3446396589279175, 0.0
2.467289719626168, 0.14553676545619965, 0.0
2.5327102803738315, 0.0614582784473896, 0.0
2.598130841121495, 0.0259530171751976, 0.0
2.6635514018691584, 0.010959616862237453, 0.0
2.7289719626168223, 0.004628106020390987, 0.0
2.7943925233644857, 0.0019543871749192476, 0.0
2.859813084112149, 0.0008253122796304524, 0.0
2.9252336448598126, 0.00034851866075769067, 0.0
2.990654205607476, 0.00014717475278303027, 0.0
3.05607476635514, 6.215005123522133e-05, 0.0
3.121495327102803, 2.624510852911044e-05, 0.0
3.186915887850467, 1.1082978744525462e-05, 0.0
3.2523364485981308, 4.680189249484101e-06, 0.0
3.3177570093457938, 1.976384737645276e-06, 0.0
3.3831775700934577, 8.346008826265461e-07, 0.0
3.4485981308411215, 3.5244110563326103e-07, 0.0
3.5140186915887845, 1.4883130461385008e-07, 0.0
3.5794392523364484, 6.284952291935042e-08, 0.0
3.6448598130841123, 2.6540536879338106e-08, 0.0
3.7102803738317753, 1.1207704098126214e-08, 0.0
3.7757009345794392, 4.732866987211537e-09, 0.0
3.8411214953271022, 1.99862859595612e-09, 0.0
3.906542056074766, 8.439947629668154e-10, 0.0
3.97196261682243, 3.5640804196823694e-10, 0.0
4.037383177570093, 1.5050619084355787e-10, 0.0
4.102803738317757, 6.355693055182243e-11, 0.0
4.16822429906542, 2.683921487833807e-11, 0.0
4.233644859813084, 1.1333852259487465e-11, 0.0
4.299065420560748, 4.786138499413006e-12, 0.0
4.364485981308411, 2.0211200334879775e-12, 0.0
4.429906542056075, 8.534944127315536e-13, 0.0
4.4953271028037385, 3.6041891584952246e-13, 0.0
4.5607476635514015, 1.5220023321087933e-13, 0.0
4.626168224299065, 6.42720604385541e-14, 0.0
4.691588785046729, 2.7141202290194635e-14, 0.0
4.757009345794392, 1.1461399320941701e-14, 0.0
4.822429906542056, 4.839991153357277e-15, 0.0
4.887850467289719, 2.0438691141427085e-15, 0.0
4.953271028037383, 8.631009505054776e-16, 0.0
5.018691588785047, 3.6447568316512447e-16, 0.0
5.08411214953271, 1.5391305982637843e-16, 0.0
5.149532710280374, 6.499535267188463e-17, 0.0
5.214953271028037, 2.744674773393224e-17, 0.0
5.280373831775701, 1.1590381124018507e-17, 0.0
5.345794392523365, 4.894476901722712e-18, 0.0
5.411214953271028, 2.0668701995268092e-18, 0.0
5.4766355140186915, 8.728139955984703e-19, 0.0
5.542056074766355, 3.6857733453988017e-19, 0.0
5.607476635514018, 1.556451216419392e-19, 0.0
5.672897196261682, 6.572703476573052e-20, 0.0
5.738317757009346, 2.7755618939213496e-20, 0.0
5.803738317757009, 1.1720860897573002e-20, 0.0
5.869158878504673, 4.9495575759364335e-21, 0.0
5.934579439252336, 2.0901377836471415e-21, 0.0
6.0, 8.826363477432634e-22, 0.0


==> Towards Multimodal Depth Estimation from Light Fields/figures/results_posteriors/0007_uni/dpp.csv <==
y, p, gt
-1.0, 0.00012414281081873924, 0.0
-0.9345794392523364, 0.00010708963964134455, 0.0
-0.8691588785046729, 0.000127350926049985, 0.0
-0.8037383177570093, 0.000124426675029099, 0.0
-0.7383177570093458, 0.00013817960279993713, 0.0
-0.6728971962616823, 8.076969970716164e-05, 0.0
-0.6074766355140186, 8.418709330726415e-05, 0.0
-0.5420560747663552, 8.455671195406467e-05, 0.0
-0.47663551401869164, 5.740350752603263e-05, 0.0
-0.4112149532710281, 9.053701796801761e-05, 0.0
-0.3457943925233645, 3.5034336178796366e-05, 0.0
-0.28037383177570097, 0.00017721492622513324, 0.0
-0.2149532710280374, 8.130424248520285e-05, 0.0
-0.14953271028037385, 3.48053545167204e-05, 0.0
-0.0841121495327104, 6.149831460788846e-05, 0.0
-0.018691588785046842, 0.00010760410077637061, 0.0
0.04672897196261672, 0.0001175812867586501, 0.0
0.11214953271028039, 0.00013745141040999442, 0.0
0.17757009345794383, 4.535955304163508e-05, 0.0
0.2429906542056075, 0.00016126484842970967, 0.0
0.30841121495327095, 0.00012184758088551462, 0.0
0.3738317757009346, 3.443409514147788e-05, 0.0
0.43925233644859807, 2.171115374949295e-05, 0.0
0.5046728971962617, 0.00011039895616704598, 0.0
0.5700934579439252, 8.384393623828146e-08, 0.0
0.6355140186915889, 1.1553549484233372e-05, 0.0
0.7009345794392523, 9.379617722515832e-07, 0.0
0.7663551401869158, 1.756253550411202e-05, 0.0
0.8317757009345792, 7.77051318436861e-05, 0.0
0.8971962616822429, 0.000101112098491285, 0.0
0.9626168224299063, 0.00014593711239285767, 0.0
1.02803738317757, 1.0248522812617011e-05, 0.0
1.0934579439252334, 3.3764351883291965e-06, 0.0
1.1588785046728969, 6.156070594443008e-05, 0.0
1.2242990654205608, 0.00030406969017349184, 0.0
1.2897196261682242, 8.224741759477183e-05, 0.0
1.3551401869158877, 5.137588595971465e-05, 0.0
1.4205607476635511, 0.0001025568853947334, 0.0
1.485981308411215, 0.0004171615291852504, 0.0
1.5514018691588785, 0.005668706726282835, 0.0
1.616822429906542, 0.0032427620608359575, 0.0
1.6822429906542054, 0.00022603219258598983, 0.0
1.7476635514018692, 0.00015061243902891874, 0.0
1.8130841121495327, 0.0007849365938454866, 0.0
1.8785046728971961, 0.002089479938149452, 0.0
1.9439252336448596, 0.0009963129414245486, 0.0
2.0093457943925235, 0.002559529384598136, 0.0
2.074766355140187, 0.006390283349901438, 0.0
2.1401869158878504, 0.020002461969852448, 0.0
2.205607476635514, 0.6622180342674255, 0.0
2.2710280373831777, 13.719135284423828, 15.428571428571429
2.336448598130841, 0.8599169850349426, 0.0
2.4018691588785046, 0.032210830599069595, 0.0
2.467289719626168, 0.015203705988824368, 0.0
2.5327102803738315, 0.0150809520855546, 0.0
2.598130841121495, 0.01148421410471201, 0.0
2.6635514018691584, 0.019874783232808113, 0.0
2.7289719626168223, 0.019441574811935425, 0.0
2.7943925233644857, 0.014591154642403126, 0.0
2.859813084112149, 0.005256672855466604, 0.0
2.9252336448598126, 0.0037831864319741726, 0.0
2.990654205607476, 0.0009380113915540278, 0.0
3.05607476635514, 0.0001601945114089176, 0.0
3.121495327102803, 7.152021862566471e-05, 0.0
3.186915887850467, 4.407030428410508e-05, 0.0
3.2523364485981308, 4.859818727709353e-05, 0.0
3.3177570093457938, 1.7639076759223826e-05, 0.0
3.3831775700934577, 1.6129770301631652e-05, 0.0
3.4485981308411215, 8.164141763700172e-05, 0.0
3.5140186915887845, 0.0003927954821847379, 0.0
3.5794392523364484, 7.731293590040877e-05, 0.0
3.6448598130841123, 2.3006765331956558e-05, 0.0
3.7102803738317753, 1.587644510436803e-05, 0.0
3.7757009345794392, 1.775509736035019e-05, 0.0
3.8411214953271022, 2.7187234081793576e-05, 0.0
3.906542056074766, 0.00011592164082685485, 0.0
3.97196261682243, 6.335322541417554e-05, 0.0
4.037383177570093, 8.530762715963647e-05, 0.0
4.102803738317757, 9.162197966361418e-05, 0.0
4.16822429906542, 7.583095430163667e-05, 0.0
4.233644859813084, 4.4031017750967294e-05, 0.0
4.299065420560748, 1.1626943887677044e-05, 0.0
4.364485981308411, 5.058609076513676e-06, 0.0
4.429906542056075, 8.209586326302087e-07, 0.0
4.4953271028037385, 1.1222116569342688e-07, 0.0
4.5607476635514015, 0.0001657084794715047, 0.0
4.626168224299065, 0.0001713862147880718, 0.0
4.691588785046729, 1.0226631985688073e-08, 0.0
4.757009345794392, 9.57749346497394e-09, 0.0
4.822429906542056, 0.00017508806195110083, 0.0
4.887850467289719, 3.642705248552147e-09, 0.0
4.953271028037383, 4.8387140850536525e-05, 0.0
5.018691588785047, 7.316454139072448e-05, 0.0
5.08411214953271, 0.00014778735931031406, 0.0
5.149532710280374, 0.00018024566816166043, 0.0
5.214953271028037, 5.74339646846056e-05, 0.0
5.280373831775701, 9.700070950202644e-05, 0.0
5.345794392523365, 5.203003456699662e-05, 0.0
5.411214953271028, 8.537450048606843e-05, 0.0
5.4766355140186915, 1.1533963828469496e-07, 0.0
5.542056074766355, 0.00010388850932940841, 0.0
5.607476635514018, 0.00010044667578767985, 0.0
5.672897196261682, 0.00013496547762770206, 0.0
5.738317757009346, 0.00018518869183026254, 0.0
5.803738317757009, 0.00010611274046823382, 0.0
5.869158878504673, 0.00025667870067991316, 0.0
5.934579439252336, 6.023485184414312e-05, 0.0
6.0, 8.961620187619701e-05, 0.0


==> Towards Multimodal Depth Estimation from Light Fields/figures/results_posteriors/0007_uni/upr.csv <==
y, p, gt
-1.0, 0.0, 0.0
-0.9345794392523364, 0.0, 0.0
-0.8691588785046729, 0.0, 0.0
-0.8037383177570093, 0.0, 0.0
-0.7383177570093458, 0.0, 0.0
-0.6728971962616823, 0.0, 0.0
-0.6074766355140186, 0.0, 0.0
-0.5420560747663552, 0.0, 0.0
-0.47663551401869164, 0.0, 0.0
-0.4112149532710281, 0.0, 0.0
-0.3457943925233645, 0.0, 0.0
-0.28037383177570097, 0.0, 0.0
-0.2149532710280374, 0.0, 0.0
-0.14953271028037385, 0.0, 0.0
-0.0841121495327104, 0.0, 0.0
-0.018691588785046842, 0.0, 0.0
0.04672897196261672, 0.0, 0.0
0.11214953271028039, 0.0, 0.0
0.17757009345794383, 0.0, 0.0
0.2429906542056075, 5.605193857299268e-44, 0.0
0.30841121495327095, 2.3836086878165138e-42, 0.0
0.3738317757009346, 6.944414799654496e-41, 0.0
0.43925233644859807, 2.0141717619803834e-39, 0.0
0.5046728971962617, 5.8428367007478e-38, 0.0
0.5700934579439252, 1.6949510728677588e-36, 0.0
0.6355140186915889, 4.916887961538826e-35, 0.0
0.7009345794392523, 1.426341539209902e-33, 0.0
0.7663551401869158, 4.1377098459149184e-32, 0.0
0.8317757009345792, 1.2003094127263383e-30, 0.0
0.8971962616822429, 3.4819811309097035e-29, 0.0
0.9626168224299063, 1.0100888186658793e-27, 0.0
1.02803738317757, 2.930192093117965e-26, 0.0
1.0934579439252334, 8.500203051266653e-25, 0.0
1.1588785046728969, 2.465826308477451e-23, 0.0
1.2242990654205608, 7.153149865086989e-22, 0.0
1.2897196261682242, 2.0750593069781298e-20, 0.0
1.3551401869158877, 6.019568576440667e-19, 0.0
1.4205607476635511, 1.746218308641089e-17, 0.0
1.485981308411215, 5.065628660286324e-16, 0.0
1.5514018691588785, 1.4694898469174052e-14, 0.0
1.616822429906542, 4.2628468571899447e-13, 0.0
1.6822429906542054, 1.2366151505571743e-11, 0.0
1.7476635514018692, 3.587301011798161e-10, 0.0
1.8130841121495327, 1.040645081218372e-08, 0.0
1.8785046728971961, 3.018816130406776e-07, 0.0
1.9439252336448596, 8.757308933127206e-06, 0.0
2.0093457943925235, 0.0002540410205256194, 0.0
2.074766355140187, 0.007369504775851965, 0.0
2.1401869158878504, 0.2137821763753891, 0.0
2.205607476635514, 6.201627254486084, 0.0
2.2710280373831777, 8.695090293884277, 15.428571428571429
2.336448598130841, 0.29973697662353516, 0.0
2.4018691588785046, 0.010332521982491016, 0.0
2.467289719626168, 0.0003561822813935578, 0.0
2.5327102803738315, 1.2278303074708674e-05, 0.0
2.598130841121495, 4.232567505368934e-07, 0.0
2.6635514018691584, 1.4590489705312848e-08, 0.0
2.7289719626168223, 5.029637817344224e-10, 0.0
2.7943925233644857, 1.7338179503223472e-11, 0.0
2.859813084112149, 5.97678753277292e-13, 0.0
2.9252336448598126, 2.060323618527718e-14, 0.0
2.990654205607476, 7.102326264101985e-16, 0.0
3.05607476635514, 2.4483158122501755e-17, 0.0
3.121495327102803, 8.439839595164299e-19, 0.0
3.186915887850467, 2.9093615891760696e-20, 0.0
3.2523364485981308, 1.00291973811325e-21, 0.0
3.3177570093457938, 3.4572416083824327e-23, 0.0
3.3831775700934577, 1.1917857134513244e-24, 0.0
3.4485981308411215, 4.10829545790249e-26, 0.0
3.5140186915887845, 1.416218140130571e-27, 0.0
3.5794392523364484, 4.8819534501062605e-29, 0.0
3.6448598130841123, 1.682908242298236e-30, 0.0
3.7102803738317753, 5.801281500015716e-32, 0.0
3.7757009345794392, 1.9998345599203793e-33, 0.0
3.8411214953271022, 6.893783047668271e-35, 0.0
3.906542056074766, 2.376426416615525e-36, 0.0
3.97196261682243, 8.192022211528481e-38, 0.0
4.037383177570093, 2.82395131594748e-39, 0.0
4.102803738317757, 9.732157964582287e-41, 0.0
4.16822429906542, 3.3813331944157836e-42, 0.0
4.233644859813084, 1.0930128021733573e-43, 0.0
4.299065420560748, 0.0, 0.0
4.364485981308411, 0.0, 0.0
4.429906542056075, 0.0, 0.0
4.4953271028037385, 0.0, 0.0
4.5607476635514015, 0.0, 0.0
4.626168224299065, 0.0, 0.0
4.691588785046729, 0.0, 0.0
4.757009345794392, 0.0, 0.0
4.822429906542056, 0.0, 0.0
4.887850467289719, 0.0, 0.0
4.953271028037383, 0.0, 0.0
5.018691588785047, 0.0, 0.0
5.08411214953271, 0.0, 0.0
5.149532710280374, 0.0, 0.0
5.214953271028037, 0.0, 0.0
5.280373831775701, 0.0, 0.0
5.345794392523365, 0.0, 0.0
5.411214953271028, 0.0, 0.0
5.4766355140186915, 0.0, 0.0
5.542056074766355, 0.0, 0.0
5.607476635514018, 0.0, 0.0
5.672897196261682, 0.0, 0.0
5.738317757009346, 0.0, 0.0
5.803738317757009, 0.0, 0.0
5.869158878504673, 0.0, 0.0
5.934579439252336, 0.0, 0.0
6.0, 0.0, 0.0


==> Towards Multimodal Depth Estimation from Light Fields/figures/results_posteriors/0013_uni/dpp.csv <==
y, p, gt
-1.0, 0.0006077763973735273, 0.0
-0.9345794392523364, 0.0001348173536825925, 0.0
-0.8691588785046729, 0.00011484923743410036, 0.0
-0.8037383177570093, 0.0001881500065792352, 0.0
-0.7383177570093458, 0.00011412754975026473, 0.0
-0.6728971962616823, 6.986092921579257e-05, 0.0
-0.6074766355140186, 9.000743011711165e-05, 0.0
-0.5420560747663552, 9.672812302596867e-05, 0.0
-0.47663551401869164, 6.305070564849302e-05, 0.0
-0.4112149532710281, 0.0001338876027148217, 0.0
-0.3457943925233645, 7.559292043879395e-06, 0.0
-0.28037383177570097, 0.0006948160007596016, 0.0
-0.2149532710280374, 6.026135088177398e-05, 0.0
-0.14953271028037385, 2.635357487790202e-10, 0.0
-0.0841121495327104, 1.662571776250843e-05, 0.0
-0.018691588785046842, 1.9757084857019436e-10, 0.0
0.04672897196261672, 7.625335779470888e-11, 0.0
0.11214953271028039, 7.416447456165542e-10, 0.0
0.17757009345794383, 1.6434803740139614e-07, 0.0
0.2429906542056075, 0.00015155573782976717, 0.0
0.30841121495327095, 0.0005783216329291463, 0.0
0.3738317757009346, 7.27438964531757e-05, 0.0
0.43925233644859807, 3.197469413862564e-05, 0.0
0.5046728971962617, 0.0001513750321464613, 0.0
0.5700934579439252, 6.845050393167185e-08, 0.0
0.6355140186915889, 3.1706902063888265e-06, 0.0
0.7009345794392523, 4.261619945822304e-09, 0.0
0.7663551401869158, 8.967178111163321e-10, 0.0
0.8317757009345792, 4.181291402005627e-08, 0.0
0.8971962616822429, 2.3228556074172957e-06, 0.0
0.9626168224299063, 0.0004770125378854573, 0.0
1.02803738317757, 6.947591464268044e-05, 0.0
1.0934579439252334, 2.0368634068290703e-05, 0.0
1.1588785046728969, 1.4702090993523598e-05, 0.0
1.2242990654205608, 0.00022023203200660646, 0.0
1.2897196261682242, 0.00012146902008680627, 0.0
1.3551401869158877, 5.844797669851687e-06, 0.0
1.4205607476635511, 6.386447785189375e-05, 0.0
1.485981308411215, 0.00010057286272058263, 0.0
1.5514018691588785, 0.0019766255281865597, 0.0
1.616822429906542, 10.691162109375, 15.428571428571429
1.6822429906542054, 4.709353923797607, 0.0
1.7476635514018692, 0.000552849960513413, 0.0
1.8130841121495327, 2.0898954971926287e-05, 0.0
1.8785046728971961, 9.376063098898157e-05, 0.0
1.9439252336448596, 0.00029279827140271664, 0.0
2.0093457943925235, 0.0001961141242645681, 0.0
2.074766355140187, 0.00045684544602409005, 0.0
2.1401869158878504, 0.00088307581609115, 0.0
2.205607476635514, 8.470517786918208e-05, 0.0
2.2710280373831777, 0.0002193103136960417, 0.0
2.336448598130841, 0.010337041690945625, 0.0
2.4018691588785046, 7.786500646034256e-05, 0.0
2.467289719626168, 6.834194937255234e-05, 0.0
2.5327102803738315, 0.000114623544504866, 0.0
2.598130841121495, 1.5193121726042591e-05, 0.0
2.6635514018691584, 9.855972166405991e-05, 0.0
2.7289719626168223, 0.0002350403810851276, 0.0
2.7943925233644857, 7.918968185549602e-05, 0.0
2.859813084112149, 0.0007355888374149799, 0.0
2.9252336448598126, 0.000927325279917568, 0.0
2.990654205607476, 6.605006637983024e-05, 0.0
3.05607476635514, 3.895848203683272e-05, 0.0
3.121495327102803, 7.241212006192654e-05, 0.0
3.186915887850467, 1.7543592548463494e-05, 0.0
3.2523364485981308, 1.651847742323298e-05, 0.0
3.3177570093457938, 0.00012625580711755902, 0.0
3.3831775700934577, 0.00015193123545031995, 0.0
3.4485981308411215, 0.0001793514529708773, 0.0
3.5140186915887845, 0.0005889002350158989, 0.0
3.5794392523364484, 4.182881093584001e-05, 0.0
3.6448598130841123, 8.043578958449871e-08, 0.0
3.7102803738317753, 1.2027977724926586e-08, 0.0
3.7757009345794392, 1.6452226248020452e-07, 0.0
3.8411214953271022, 2.4736211344134063e-05, 0.0
3.906542056074766, 0.00011590949725359678, 0.0
3.97196261682243, 0.00020674150437116623, 0.0
4.037383177570093, 0.0001175345023511909, 0.0
4.102803738317757, 0.00016119828796945512, 0.0
4.16822429906542, 0.00030483180307783186, 0.0
4.233644859813084, 1.0195943644930594e-07, 0.0
4.299065420560748, 4.944128439987594e-10, 0.0
4.364485981308411, 5.930399921139085e-11, 0.0
4.429906542056075, 5.186256372274878e-12, 0.0
4.4953271028037385, 2.484409379610586e-12, 0.0
4.5607476635514015, 9.714599582366645e-05, 0.0
4.626168224299065, 0.00011774736049119383, 0.0
4.691588785046729, 1.5144174109193997e-11, 0.0
4.757009345794392, 2.515802843827686e-10, 0.0
4.822429906542056, 0.00019688985776156187, 0.0
4.887850467289719, 4.956818844270572e-10, 0.0
4.953271028037383, 1.5581030311295763e-05, 0.0
5.018691588785047, 2.645677341206465e-05, 0.0
5.08411214953271, 0.00022366541088558733, 0.0
5.149532710280374, 0.0001227676693815738, 0.0
5.214953271028037, 6.660396320512518e-05, 0.0
5.280373831775701, 0.0005016028881072998, 0.0
5.345794392523365, 4.710832945420407e-05, 0.0
5.411214953271028, 0.00013789243530482054, 0.0
5.4766355140186915, 2.869591142484751e-08, 0.0
5.542056074766355, 0.00012361109838820994, 0.0
5.607476635514018, 0.0008609521901234984, 0.0
5.672897196261682, 0.0001897513575386256, 0.0
5.738317757009346, 0.0003381672140676528, 0.0
5.803738317757009, 0.00040112994611263275, 0.0
5.869158878504673, 0.00047640965203754604, 0.0
5.934579439252336, 0.00015343537961598486, 0.0
6.0, 0.00017739353643264621, 0.0


==> Towards Multimodal Depth Estimation from Light Fields/figures/results_posteriors/0013_uni/upr.csv <==
y, p, gt
-1.0, 0.0, 0.0
-0.9345794392523364, 0.0, 0.0
-0.8691588785046729, 0.0, 0.0
-0.8037383177570093, 0.0, 0.0
-0.7383177570093458, 0.0, 0.0
-0.6728971962616823, 0.0, 0.0
-0.6074766355140186, 0.0, 0.0
-0.5420560747663552, 0.0, 0.0
-0.47663551401869164, 0.0, 0.0
-0.4112149532710281, 0.0, 0.0
-0.3457943925233645, 0.0, 0.0
-0.28037383177570097, 0.0, 0.0
-0.2149532710280374, 0.0, 0.0
-0.14953271028037385, 0.0, 0.0
-0.0841121495327104, 0.0, 0.0
-0.018691588785046842, 0.0, 0.0
0.04672897196261672, 0.0, 0.0
0.11214953271028039, 0.0, 0.0
0.17757009345794383, 0.0, 0.0
0.2429906542056075, 0.0, 0.0
0.30841121495327095, 0.0, 0.0
0.3738317757009346, 0.0, 0.0
0.43925233644859807, 0.0, 0.0
0.5046728971962617, 0.0, 0.0
0.5700934579439252, 0.0, 0.0
0.6355140186915889, 0.0, 0.0
0.7009345794392523, 0.0, 0.0
0.7663551401869158, 0.0, 0.0
0.8317757009345792, 0.0, 0.0
0.8971962616822429, 0.0, 0.0
0.9626168224299063, 0.0, 0.0
1.02803738317757, 0.0, 0.0
1.0934579439252334, 0.0, 0.0
1.1588785046728969, 0.0, 0.0
1.2242990654205608, 8.232546642077984e-38, 0.0
1.2897196261682242, 1.9642554095531405e-31, 0.0
1.3551401869158877, 4.686812950611416e-25, 0.0
1.4205607476635511, 1.1182675380619695e-18, 0.0
1.485981308411215, 2.668253205190263e-12, 0.0
1.5514018691588785, 6.366416982928058e-06, 0.0
1.616822429906542, 15.190400123596191, 15.428571428571429
1.6822429906542054, 0.23816479742527008, 0.0
1.7476635514018692, 9.981670956449307e-08, 0.0
1.8130841121495327, 4.1833923884694244e-14, 0.0
1.8785046728971961, 1.7532904107802636e-20, 0.0
1.9439252336448596, 7.348169998655727e-27, 0.0
2.0093457943925235, 3.0797068534070893e-33, 0.0
2.074766355140187, 1.292759490472074e-39, 0.0
2.1401869158878504, 0.0, 0.0
2.205607476635514, 0.0, 0.0
2.2710280373831777, 0.0, 0.0
2.336448598130841, 0.0, 0.0
2.4018691588785046, 0.0, 0.0
2.467289719626168, 0.0, 0.0
2.5327102803738315, 0.0, 0.0
2.598130841121495, 0.0, 0.0
2.6635514018691584, 0.0, 0.0
2.7289719626168223, 0.0, 0.0
2.7943925233644857, 0.0, 0.0
2.859813084112149, 0.0, 0.0
2.9252336448598126, 0.0, 0.0
2.990654205607476, 0.0, 0.0
3.05607476635514, 0.0, 0.0
3.121495327102803, 0.0, 0.0
3.186915887850467, 0.0, 0.0
3.2523364485981308, 0.0, 0.0
3.3177570093457938, 0.0, 0.0
3.3831775700934577, 0.0, 0.0
3.4485981308411215, 0.0, 0.0
3.5140186915887845, 0.0, 0.0
3.5794392523364484, 0.0, 0.0
3.6448598130841123, 0.0, 0.0
3.7102803738317753, 0.0, 0.0
3.7757009345794392, 0.0, 0.0
3.8411214953271022, 0.0, 0.0
3.906542056074766, 0.0, 0.0
3.97196261682243, 0.0, 0.0
4.037383177570093, 0.0, 0.0
4.102803738317757, 0.0, 0.0
4.16822429906542, 0.0, 0.0
4.233644859813084, 0.0, 0.0
4.299065420560748, 0.0, 0.0
4.364485981308411, 0.0, 0.0
4.429906542056075, 0.0, 0.0
4.4953271028037385, 0.0, 0.0
4.5607476635514015, 0.0, 0.0
4.626168224299065, 0.0, 0.0
4.691588785046729, 0.0, 0.0
4.757009345794392, 0.0, 0.0
4.822429906542056, 0.0, 0.0
4.887850467289719, 0.0, 0.0
4.953271028037383, 0.0, 0.0
5.018691588785047, 0.0, 0.0
5.08411214953271, 0.0, 0.0
5.149532710280374, 0.0, 0.0
5.214953271028037, 0.0, 0.0
5.280373831775701, 0.0, 0.0
5.345794392523365, 0.0, 0.0
5.411214953271028, 0.0, 0.0
5.4766355140186915, 0.0, 0.0
5.542056074766355, 0.0, 0.0
5.607476635514018, 0.0, 0.0
5.672897196261682, 0.0, 0.0
5.738317757009346, 0.0, 0.0
5.803738317757009, 0.0, 0.0
5.869158878504673, 0.0, 0.0
5.934579439252336, 0.0, 0.0
6.0, 0.0, 0.0


==> Towards Multimodal Depth Estimation from Light Fields/figures/results_posteriors/0123_multi/dpp.csv <==
y, p, gt
-1.0, 0.003979502245783806, 0.0
-0.9345794392523364, 0.0037234502378851175, 0.0
-0.8691588785046729, 0.0045714727602899075, 0.0
-0.8037383177570093, 0.002701190998777747, 0.0
-0.7383177570093458, 0.0074005420319736, 0.0
-0.6728971962616823, 0.0021085923071950674, 0.0
-0.6074766355140186, 0.0061452388763427734, 0.0
-0.5420560747663552, 0.0032101639080792665, 0.0
-0.47663551401869164, 0.005568773485720158, 0.0
-0.4112149532710281, 0.006246097851544619, 0.0
-0.3457943925233645, 0.0025439714081585407, 0.0
-0.28037383177570097, 0.005154854618012905, 0.0
-0.2149532710280374, 0.0038786842487752438, 0.0
-0.14953271028037385, 1.7396940165781416e-05, 0.0
-0.0841121495327104, 0.001301711774431169, 0.0
-0.018691588785046842, 1.6158302969415672e-05, 0.0
0.04672897196261672, 9.118120942730457e-06, 0.0
0.11214953271028039, 3.7961856378387893e-06, 0.0
0.17757009345794383, 2.4562201360822655e-05, 0.0
0.2429906542056075, 0.006155651528388262, 0.0
0.30841121495327095, 0.003081537550315261, 0.0
0.3738317757009346, 0.0018439358100295067, 0.0
0.43925233644859807, 0.0020805385429412127, 0.0
0.5046728971962617, 0.004768886137753725, 0.0
0.5700934579439252, 0.003063192358240485, 0.0
0.6355140186915889, 0.00025339736021123827, 0.0
0.7009345794392523, 0.017690425738692284, 0.0
0.7663551401869158, 0.011226709932088852, 0.0
0.8317757009345792, 0.015563398599624634, 0.0
0.8971962616822429, 0.020882636308670044, 0.0
0.9626168224299063, 0.0017903894186019897, 0.0
1.02803738317757, 0.04620172455906868, 0.0
1.0934579439252334, 0.06957316398620605, 0.0
1.1588785046728969, 0.18266484141349792, 0.0
1.2242990654205608, 0.6724059581756592, 0.0
1.2897196261682242, 2.512507438659668, 1.9648440564297545
1.3551401869158877, 0.44649848341941833, 0.0
1.4205607476635511, 0.09621354937553406, 0.0
1.485981308411215, 0.11462480574846268, 0.0
1.5514018691588785, 0.04962370544672012, 0.0
1.616822429906542, 0.03635795786976814, 0.0
1.6822429906542054, 0.03873231261968613, 0.0
1.7476635514018692, 0.055237289518117905, 0.0
1.8130841121495327, 0.02457367815077305, 0.0
1.8785046728971961, 0.026101093739271164, 0.0
1.9439252336448596, 0.012348907999694347, 0.0
2.0093457943925235, 0.006644467357546091, 0.0
2.074766355140187, 0.03579094260931015, 0.0
2.1401869158878504, 0.027403926476836205, 0.0
2.205607476635514, 0.03843408450484276, 0.0
2.2710280373831777, 0.023229291662573814, 0.0
2.336448598130841, 0.01810445450246334, 0.0
2.4018691588785046, 0.015154117718338966, 0.0
2.467289719626168, 0.01599418930709362, 0.0
2.5327102803738315, 0.006949432194232941, 0.0
2.598130841121495, 0.004544403869658709, 0.0
2.6635514018691584, 0.0024760239757597446, 0.0
2.7289719626168223, 0.004931884352117777, 0.0
2.7943925233644857, 0.014843754470348358, 0.0
2.859813084112149, 0.019088629633188248, 0.0
2.9252336448598126, 0.02965613268315792, 0.0
2.990654205607476, 0.08190139383077621, 3.54103796833526
3.05607476635514, 0.5794124007225037, 0.0
3.121495327102803, 4.696560859680176, 0.0
3.186915887850467, 3.1852004528045654, 0.0
3.2523364485981308, 0.7810248136520386, 9.922689403806414
3.3177570093457938, 0.3101375102996826, 0.0
3.3831775700934577, 0.15250438451766968, 0.0
3.4485981308411215, 0.1286848932504654, 0.0
3.5140186915887845, 0.155219167470932, 0.0
3.5794392523364484, 0.10065218061208725, 0.0
3.6448598130841123, 0.09622722119092941, 0.0
3.7102803738317753, 0.08646706491708755, 0.0
3.7757009345794392, 0.08301513642072678, 0.0
3.8411214953271022, 0.05056041106581688, 0.0
3.906542056074766, 0.004422459285706282, 0.0
3.97196261682243, 0.003350702812895179, 0.0
4.037383177570093, 0.016429191455245018, 0.0
4.102803738317757, 0.006784094963222742, 0.0
4.16822429906542, 0.005511966068297625, 0.0
4.233644859813084, 0.0034671477042138577, 0.0
4.299065420560748, 0.005189160350710154, 0.0
4.364485981308411, 0.007229200564324856, 0.0
4.429906542056075, 0.005513140466064215, 0.0
4.4953271028037385, 0.002956896321848035, 0.0
4.5607476635514015, 0.006892404053360224, 0.0
4.626168224299065, 0.00542538333684206, 0.0
4.691588785046729, 0.0004896189202554524, 0.0
4.757009345794392, 0.0006926113273948431, 0.0
4.822429906542056, 0.005453851073980331, 0.0
4.887850467289719, 0.0023223860189318657, 0.0
4.953271028037383, 0.0003105348441749811, 0.0
5.018691588785047, 0.004873156547546387, 0.0
5.08411214953271, 0.007917860522866249, 0.0
5.149532710280374, 0.007015442010015249, 0.0
5.214953271028037, 0.003806895110756159, 0.0
5.280373831775701, 0.004578063730150461, 0.0
5.345794392523365, 0.0030634566210210323, 0.0
5.411214953271028, 0.005166295450180769, 0.0
5.4766355140186915, 0.001918767811730504, 0.0
5.542056074766355, 0.00234252423979342, 0.0
5.607476635514018, 0.004474835004657507, 0.0
5.672897196261682, 0.004020768217742443, 0.0
5.738317757009346, 0.0032352458219975233, 0.0
5.803738317757009, 0.0034961914643645287, 0.0
5.869158878504673, 0.005487394519150257, 0.0
5.934579439252336, 0.0035797033924609423, 0.0
6.0, 0.003318237606436014, 0.0


==> Towards Multimodal Depth Estimation from Light Fields/figures/results_posteriors/0123_multi/upr.csv <==
y, p, gt
-1.0, 2.129424767309073e-32, 0.0
-0.9345794392523364, 6.682845839403592e-32, 0.0
-0.8691588785046729, 2.097267885073261e-31, 0.0
-0.8037383177570093, 6.581927180847362e-31, 0.0
-0.7383177570093458, 2.0656285142253985e-30, 0.0
-0.6728971962616823, 6.48268094512382e-30, 0.0
-0.6074766355140186, 2.0344663282562862e-29, 0.0
-0.5420560747663552, 6.38483392383595e-29, 0.0
-0.47663551401869164, 2.0037741068094235e-28, 0.0
-0.4112149532710281, 6.288463639425594e-28, 0.0
-0.3457943925233645, 1.9735298807417497e-27, 0.0
-0.28037383177570097, 6.193571530321679e-27, 0.0
-0.2149532710280374, 1.9437494186046843e-26, 0.0
-0.14953271028037385, 6.100111003464027e-26, 0.0
-0.0841121495327104, 1.9144186148873147e-25, 0.0
-0.018691588785046842, 6.0080612896241155e-25, 0.0
0.04672897196261672, 1.8855304052786048e-24, 0.0
0.11214953271028039, 5.917401055661138e-24, 0.0
0.17757009345794383, 1.8570781251365007e-23, 0.0
0.2429906542056075, 5.82810815430518e-23, 0.0
0.30841121495327095, 1.8290478461356446e-22, 0.0
0.3738317757009346, 5.740162911365266e-22, 0.0
0.43925233644859807, 1.8014477108983e-21, 0.0
0.5046728971962617, 5.653523012342439e-21, 0.0
0.5700934579439252, 1.7742642860698845e-20, 0.0
0.6355140186915889, 5.568233501825476e-20, 0.0
0.7009345794392523, 1.7474840552445388e-19, 0.0
0.7663551401869158, 5.484188332674908e-19, 0.0
0.8317757009345792, 1.7211213179839851e-18, 0.0
0.8971962616822429, 5.401432738099311e-18, 0.0
0.9626168224299063, 1.6951433799745123e-17, 0.0
1.02803738317757, 5.319925751978847e-17, 0.0
1.0934579439252334, 1.6695702310695983e-16, 0.0
1.1588785046728969, 5.239629344684854e-16, 0.0
1.2242990654205608, 1.6443703656140725e-15, 0.0
1.2897196261682242, 5.160583383014136e-15, 1.9648440564297545
1.3551401869158877, 1.6195634175669542e-14, 0.0
1.4205607476635511, 5.082690995514283e-14, 0.0
1.485981308411215, 1.5951182161157845e-13, 0.0
1.5514018691588785, 5.006003749551124e-13, 0.0
1.616822429906542, 1.57104819605014e-12, 0.0
1.6822429906542054, 4.930454482188207e-12, 0.0
1.7476635514018692, 1.5473412481870064e-11, 0.0
1.8130841121495327, 4.856064161895546e-11, 0.0
1.8785046728971961, 1.5239920436727061e-10, 0.0
1.9439252336448596, 4.782777507372771e-10, 0.0
2.0093457943925235, 1.500992330427664e-09, 0.0
2.074766355140187, 4.710606571478593e-09, 0.0
2.1401869158878504, 1.4783398505358036e-08, 0.0
2.205607476635514, 4.6395236097396264e-08, 0.0
2.2710280373831777, 1.456034652846938e-07, 0.0
2.336448598130841, 4.5695136918766366e-07, 0.0
2.4018691588785046, 1.4340620282382588e-06, 0.0
2.467289719626168, 4.500556315178983e-06, 0.0
2.5327102803738315, 1.4124207154964097e-05, 0.0
2.598130841121495, 4.4326392526272684e-05, 0.0
2.6635514018691584, 0.00013911075075156987, 0.0
2.7289719626168223, 0.00043657474452629685, 0.0
2.7943925233644857, 0.001370114623568952, 0.0
2.859813084112149, 0.004299870692193508, 0.0
2.9252336448598126, 0.013494390062987804, 0.0
2.990654205607476, 0.04234981909394264, 3.54103796833526
3.05607476635514, 0.13290756940841675, 0.0
3.121495327102803, 0.41710740327835083, 0.0
3.186915887850467, 1.3090195655822754, 0.0
3.2523364485981308, 4.108132362365723, 9.922689403806414
3.3177570093457938, 6.404263019561768, 0.0
3.3831775700934577, 2.040661334991455, 0.0
3.4485981308411215, 0.6502384543418884, 0.0
3.5140186915887845, 0.20719291269779205, 0.0
3.5794392523364484, 0.06602010130882263, 0.0
3.6448598130841123, 0.021036731079220772, 0.0
3.7102803738317753, 0.0067031593061983585, 0.0
3.7757009345794392, 0.00213590357452631, 0.0
3.8411214953271022, 0.0006805859156884253, 0.0
3.906542056074766, 0.0002168629871448502, 0.0
3.97196261682243, 6.91015156917274e-05, 0.0
4.037383177570093, 2.201855750172399e-05, 0.0
4.102803738317757, 7.01602266417467e-06, 0.0
4.16822429906542, 2.2355902729032096e-06, 0.0
4.233644859813084, 7.123514933482511e-07, 0.0
4.299065420560748, 2.2698444013258268e-07, 0.0
4.364485981308411, 7.232655008237998e-08, 0.0
4.429906542056075, 2.304624935334232e-08, 0.0
4.4953271028037385, 7.343481378541128e-09, 0.0
4.5607476635514015, 2.339929805472707e-09, 0.0
4.626168224299065, 7.455976946957321e-10, 0.0
4.691588785046729, 2.375775687291082e-10, 0.0
4.757009345794392, 7.570225002417885e-11, 0.0
4.822429906542056, 2.4121841676882916e-11, 0.0
4.887850467289719, 7.686193695399801e-12, 0.0
4.953271028037383, 2.4491459207909294e-12, 0.0
5.018691588785047, 7.80396905951386e-13, 0.0
5.08411214953271, 2.4866648453900075e-13, 0.0
5.149532710280374, 7.923534468519747e-14, 0.0
5.214953271028037, 2.5247677077266592e-14, 0.0
5.280373831775701, 8.044930891707054e-15, 0.0
5.345794392523365, 2.5634401827796804e-15, 0.0
5.411214953271028, 8.168188055697066e-16, 0.0
5.4766355140186915, 2.6027249885381837e-16, 0.0
5.542056074766355, 8.293333335535847e-17, 0.0
5.607476635514018, 2.6426013475486705e-17, 0.0
5.672897196261682, 8.420427320548904e-18, 0.0
5.738317757009346, 2.683088736605844e-18, 0.0
5.803738317757009, 8.549405871151541e-19, 0.0
5.869158878504673, 2.724196821315162e-19, 0.0
5.934579439252336, 8.680424947078376e-20, 0.0
6.0, 2.7659342870730566e-20, 0.0


==> Towards Multimodal Depth Estimation from Light Fields/figures/results_posteriors/0123_uni/dpp.csv <==
y, p, gt
-1.0, 0.00035538035444915295, 0.0
-0.9345794392523364, 0.00020540990226436406, 0.0
-0.8691588785046729, 0.00032829123665578663, 0.0
-0.8037383177570093, 0.00016722663713153452, 0.0
-0.7383177570093458, 0.0005935017834417522, 0.0
-0.6728971962616823, 0.00011730364349205047, 0.0
-0.6074766355140186, 0.00011227316281292588, 0.0
-0.5420560747663552, 0.00022419681772589684, 0.0
-0.47663551401869164, 0.0003326598962303251, 0.0
-0.4112149532710281, 0.00034262071130797267, 0.0
-0.3457943925233645, 0.00010886850213864818, 0.0
-0.28037383177570097, 0.00034409225918352604, 0.0
-0.2149532710280374, 0.0003237092460040003, 0.0
-0.14953271028037385, 1.3233436568782508e-08, 0.0
-0.0841121495327104, 1.5948489817674272e-05, 0.0
-0.018691588785046842, 8.558191488816647e-09, 0.0
0.04672897196261672, 4.592942914882769e-09, 0.0
0.11214953271028039, 3.6706473971470643e-10, 0.0
0.17757009345794383, 1.9644692983433742e-08, 0.0
0.2429906542056075, 0.00023839886125642806, 0.0
0.30841121495327095, 0.00017655824194662273, 0.0
0.3738317757009346, 0.00011385889229131863, 0.0
0.43925233644859807, 6.510779348900542e-05, 0.0
0.5046728971962617, 0.0001945488911587745, 0.0
0.5700934579439252, 5.588146450463682e-06, 0.0
0.6355140186915889, 1.1466070645838045e-05, 0.0
0.7009345794392523, 0.0002962097933050245, 0.0
0.7663551401869158, 0.00048334209714084864, 0.0
0.8317757009345792, 0.0007722590817138553, 0.0
0.8971962616822429, 0.001982529181987047, 0.0
0.9626168224299063, 7.446285599144176e-05, 0.0
1.02803738317757, 0.0011893766932189465, 0.0
1.0934579439252334, 0.0005827235872857273, 0.0
1.1588785046728969, 0.001277837553061545, 0.0
1.2242990654205608, 0.08782230317592621, 0.0
1.2897196261682242, 14.989826202392578, 15.428571428571429
1.3551401869158877, 0.27642160654067993, 0.0
1.4205607476635511, 0.0005415666964836419, 0.0
1.485981308411215, 0.0007488810806535184, 0.0
1.5514018691588785, 0.00090278364950791, 0.0
1.616822429906542, 0.001435368089005351, 0.0
1.6822429906542054, 0.0008304871153086424, 0.0
1.7476635514018692, 0.0013739416608586907, 0.0
1.8130841121495327, 0.003095621010288596, 0.0
1.8785046728971961, 0.0023721340112388134, 0.0
1.9439252336448596, 0.00038691877853125334, 0.0
2.0093457943925235, 0.00044472349691204727, 0.0
2.074766355140187, 0.026426158845424652, 0.0
2.1401869158878504, 0.004014161415398121, 0.0
2.205607476635514, 0.0001452960423193872, 0.0
2.2710280373831777, 0.0001654330117162317, 0.0
2.336448598130841, 0.0002322592627024278, 0.0
2.4018691588785046, 0.00011372798326192424, 0.0
2.467289719626168, 0.00017667360953055322, 0.0
2.5327102803738315, 8.85982735780999e-05, 0.0
2.598130841121495, 1.8650503989192657e-05, 0.0
2.6635514018691584, 1.1441161404945888e-05, 0.0
2.7289719626168223, 6.781809497624636e-05, 0.0
2.7943925233644857, 0.00014310894766822457, 0.0
2.859813084112149, 0.0005477484664879739, 0.0
2.9252336448598126, 0.0003579620679374784, 0.0
2.990654205607476, 0.00011209843069082126, 0.0
3.05607476635514, 0.000648489105515182, 0.0
3.121495327102803, 0.0034541154745966196, 0.0
3.186915887850467, 0.0005676379078067839, 0.0
3.2523364485981308, 0.0006381816929206252, 0.0
3.3177570093457938, 0.0007642747950740159, 0.0
3.3831775700934577, 0.00022317956609185785, 0.0
3.4485981308411215, 0.00043501186883077025, 0.0
3.5140186915887845, 0.0036883826833218336, 0.0
3.5794392523364484, 0.0011788917472586036, 0.0
3.6448598130841123, 0.0006636655889451504, 0.0
3.7102803738317753, 0.00010331757221138105, 0.0
3.7757009345794392, 4.1178660467267036e-05, 0.0
3.8411214953271022, 1.990959390241187e-05, 0.0
3.906542056074766, 0.0002684120263438672, 0.0
3.97196261682243, 9.68499225564301e-05, 0.0
4.037383177570093, 1.0139400728803594e-05, 0.0
4.102803738317757, 0.0005052575143054128, 0.0
4.16822429906542, 0.00022449462267104536, 0.0
4.233644859813084, 7.874670018281904e-07, 0.0
4.299065420560748, 1.1783135960286018e-06, 0.0
4.364485981308411, 6.4494497564737685e-06, 0.0
4.429906542056075, 6.525449407490669e-06, 0.0
4.4953271028037385, 3.5427774491836317e-06, 0.0
4.5607476635514015, 0.00021004561858717352, 0.0
4.626168224299065, 0.00030627084197476506, 0.0
4.691588785046729, 8.841321914587752e-07, 0.0
4.757009345794392, 2.2543574687006185e-06, 0.0
4.822429906542056, 0.0004507192352320999, 0.0
4.887850467289719, 5.238489029579796e-05, 0.0
4.953271028037383, 6.96074766892707e-06, 0.0
5.018691588785047, 0.0003381552523933351, 0.0
5.08411214953271, 0.00030769751174375415, 0.0
5.149532710280374, 0.00044375471770763397, 0.0
5.214953271028037, 0.0003653064777608961, 0.0
5.280373831775701, 0.0005436541396193206, 0.0
5.345794392523365, 0.0002958019613288343, 0.0
5.411214953271028, 0.00037099659675732255, 0.0
5.4766355140186915, 6.590285920538008e-05, 0.0
5.542056074766355, 0.00011980046110693365, 0.0
5.607476635514018, 0.0002091345377266407, 0.0
5.672897196261682, 0.0003114102000836283, 0.0
5.738317757009346, 8.792684093350545e-05, 0.0
5.803738317757009, 0.00017397859483025968, 0.0
5.869158878504673, 0.00037983726360835135, 0.0
5.934579439252336, 0.0001510136207798496, 0.0
6.0, 0.00029048658325336874, 0.0


==> Towards Multimodal Depth Estimation from Light Fields/figures/results_posteriors/0123_uni/upr.csv <==
y, p, gt
-1.0, 0.0, 0.0
-0.9345794392523364, 0.0, 0.0
-0.8691588785046729, 0.0, 0.0
-0.8037383177570093, 0.0, 0.0
-0.7383177570093458, 0.0, 0.0
-0.6728971962616823, 0.0, 0.0
-0.6074766355140186, 0.0, 0.0
-0.5420560747663552, 0.0, 0.0
-0.47663551401869164, 0.0, 0.0
-0.4112149532710281, 0.0, 0.0
-0.3457943925233645, 0.0, 0.0
-0.28037383177570097, 0.0, 0.0
-0.2149532710280374, 0.0, 0.0
-0.14953271028037385, 0.0, 0.0
-0.0841121495327104, 0.0, 0.0
-0.018691588785046842, 0.0, 0.0
0.04672897196261672, 0.0, 0.0
0.11214953271028039, 0.0, 0.0
0.17757009345794383, 0.0, 0.0
0.2429906542056075, 0.0, 0.0
0.30841121495327095, 0.0, 0.0
0.3738317757009346, 0.0, 0.0
0.43925233644859807, 0.0, 0.0
0.5046728971962617, 0.0, 0.0
0.5700934579439252, 0.0, 0.0
0.6355140186915889, 1.9337918807682476e-43, 0.0
0.7009345794392523, 3.509252126030139e-39, 0.0
0.7663551401869158, 8.909739788116666e-35, 0.0
0.8317757009345792, 2.2620146878749035e-30, 0.0
0.8971962616822429, 5.742960391601035e-26, 0.0
0.9626168224299063, 1.4580350765954227e-21, 0.0
1.02803738317757, 3.701760626989132e-17, 0.0
1.0934579439252334, 9.398108376593162e-13, 0.0
1.1588785046728969, 2.3860163622657637e-08, 0.0
1.2242990654205608, 0.0006057778955437243, 0.0
1.2897196261682242, 15.379624366760254, 15.428571428571429
1.3551401869158877, 0.04833972826600075, 0.0
1.4205607476635511, 1.9040206780118751e-06, 0.0
1.485981308411215, 7.49948159128877e-11, 0.0
1.5514018691588785, 2.9539287242110173e-15, 0.0
1.616822429906542, 1.16349066537298e-19, 0.0
1.6822429906542054, 4.5827635777193484e-24, 0.0
1.7476635514018692, 1.805061590343031e-28, 0.0
1.8130841121495327, 7.109760114493704e-33, 0.0
1.8785046728971961, 2.800385343361298e-37, 0.0
1.9439252336448596, 1.0972166975663318e-41, 0.0
2.0093457943925235, 0.0, 0.0
2.074766355140187, 0.0, 0.0
2.1401869158878504, 0.0, 0.0
2.205607476635514, 0.0, 0.0
2.2710280373831777, 0.0, 0.0
2.336448598130841, 0.0, 0.0
2.4018691588785046, 0.0, 0.0
2.467289719626168, 0.0, 0.0
2.5327102803738315, 0.0, 0.0
2.598130841121495, 0.0, 0.0
2.6635514018691584, 0.0, 0.0
2.7289719626168223, 0.0, 0.0
2.7943925233644857, 0.0, 0.0
2.859813084112149, 0.0, 0.0
2.9252336448598126, 0.0, 0.0
2.990654205607476, 0.0, 0.0
3.05607476635514, 0.0, 0.0
3.121495327102803, 0.0, 0.0
3.186915887850467, 0.0, 0.0
3.2523364485981308, 0.0, 0.0
3.3177570093457938, 0.0, 0.0
3.3831775700934577, 0.0, 0.0
3.4485981308411215, 0.0, 0.0
3.5140186915887845, 0.0, 0.0
3.5794392523364484, 0.0, 0.0
3.6448598130841123, 0.0, 0.0
3.7102803738317753, 0.0, 0.0
3.7757009345794392, 0.0, 0.0
3.8411214953271022, 0.0, 0.0
3.906542056074766, 0.0, 0.0
3.97196261682243, 0.0, 0.0
4.037383177570093, 0.0, 0.0
4.102803738317757, 0.0, 0.0
4.16822429906542, 0.0, 0.0
4.233644859813084, 0.0, 0.0
4.299065420560748, 0.0, 0.0
4.364485981308411, 0.0, 0.0
4.429906542056075, 0.0, 0.0
4.4953271028037385, 0.0, 0.0
4.5607476635514015, 0.0, 0.0
4.626168224299065, 0.0, 0.0
4.691588785046729, 0.0, 0.0
4.757009345794392, 0.0, 0.0
4.822429906542056, 0.0, 0.0
4.887850467289719, 0.0, 0.0
4.953271028037383, 0.0, 0.0
5.018691588785047, 0.0, 0.0
5.08411214953271, 0.0, 0.0
5.149532710280374, 0.0, 0.0
5.214953271028037, 0.0, 0.0
5.280373831775701, 0.0, 0.0
5.345794392523365, 0.0, 0.0
5.411214953271028, 0.0, 0.0
5.4766355140186915, 0.0, 0.0
5.542056074766355, 0.0, 0.0
5.607476635514018, 0.0, 0.0
5.672897196261682, 0.0, 0.0
5.738317757009346, 0.0, 0.0
5.803738317757009, 0.0, 0.0
5.869158878504673, 0.0, 0.0
5.934579439252336, 0.0, 0.0
6.0, 0.0, 0.0


==> Towards Multimodal Depth Estimation from Light Fields/figures/sparsify/dpp.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.97264725, 0.97733710, 0.00468985
0.02, 0.94474692, 0.95652694, 0.01178002
0.03, 0.91626044, 0.93581779, 0.01955735
0.04, 0.88719157, 0.91598016, 0.02878859
0.05, 0.85749938, 0.89681679, 0.03931741
0.06, 0.82718700, 0.87810412, 0.05091712
0.07, 0.79621090, 0.85984877, 0.06363787
0.08, 0.76457347, 0.84234129, 0.07776782
0.09, 0.73224082, 0.82549190, 0.09325108
0.10, 0.69917704, 0.80900383, 0.10982679
0.11, 0.66538313, 0.79237059, 0.12698746
0.12, 0.63080797, 0.77587059, 0.14506261
0.13, 0.59586435, 0.75978113, 0.16391679
0.14, 0.56398836, 0.74371225, 0.17972390
0.15, 0.53429475, 0.72761466, 0.19331991
0.16, 0.50534112, 0.71191492, 0.20657380
0.17, 0.47760095, 0.69646063, 0.21885968
0.18, 0.45178167, 0.68118999, 0.22940832
0.19, 0.42723359, 0.66577421, 0.23854062
0.20, 0.40477273, 0.65068405, 0.24591132
0.21, 0.38173443, 0.63577532, 0.25404088
0.22, 0.35862934, 0.62089277, 0.26226343
0.23, 0.33920901, 0.60613549, 0.26692648
0.24, 0.32091903, 0.59130687, 0.27038785
0.25, 0.30542808, 0.57694841, 0.27152033
0.26, 0.29159743, 0.56259089, 0.27099346
0.27, 0.28035816, 0.54803660, 0.26767845
0.28, 0.26880227, 0.53416125, 0.26535898
0.29, 0.25692539, 0.52042798, 0.26350259
0.30, 0.24470450, 0.50703652, 0.26233203
0.31, 0.23213416, 0.49389153, 0.26175737
0.32, 0.21918917, 0.48085142, 0.26166226
0.33, 0.20586283, 0.46824042, 0.26237759
0.34, 0.19213273, 0.45598015, 0.26384742
0.35, 0.18329883, 0.44413729, 0.26083846
0.36, 0.17457890, 0.43218465, 0.25760575
0.37, 0.16557871, 0.42078677, 0.25520806
0.38, 0.15629172, 0.40943604, 0.25314432
0.39, 0.14669657, 0.39844138, 0.25174480
0.40, 0.13678536, 0.38798987, 0.25120451
0.41, 0.12653426, 0.37765160, 0.25111734
0.42, 0.11593370, 0.36760538, 0.25167167
0.43, 0.10496126, 0.35810488, 0.25314362
0.44, 0.09359260, 0.34856299, 0.25497039
0.45, 0.08247071, 0.33924253, 0.25677182
0.46, 0.07713134, 0.33040947, 0.25327813
0.47, 0.07159258, 0.32160093, 0.25000835
0.48, 0.06583860, 0.31291286, 0.24707426
0.49, 0.05986125, 0.30475801, 0.24489676
0.50, 0.05364484, 0.29664189, 0.24299705
0.51, 0.04717223, 0.28865571, 0.24148349
0.52, 0.04043249, 0.28111231, 0.24067982
0.53, 0.03340326, 0.27366241, 0.24025915
0.54, 0.02607121, 0.26625834, 0.24018713
0.55, 0.01841035, 0.25914971, 0.24073936
0.56, 0.01040432, 0.25197284, 0.24156853
0.57, 0.00202270, 0.24515507, 0.24313237
0.58, 0.00000000, 0.23826295, 0.23826295
0.59, 0.00000000, 0.23154865, 0.23154865
0.60, 0.00000000, 0.22479428, 0.22479428
0.61, 0.00000000, 0.21832229, 0.21832229
0.62, 0.00000000, 0.21225620, 0.21225620
0.63, 0.00000000, 0.20602437, 0.20602437
0.64, 0.00000000, 0.19972349, 0.19972349
0.65, 0.00000000, 0.19398973, 0.19398973
0.66, 0.00000000, 0.18811220, 0.18811220
0.67, 0.00000000, 0.18191913, 0.18191913
0.68, 0.00000000, 0.17601966, 0.17601966
0.69, 0.00000000, 0.17062677, 0.17062677
0.70, 0.00000000, 0.16533417, 0.16533417
0.71, 0.00000000, 0.16062481, 0.16062481
0.72, 0.00000000, 0.15607690, 0.15607690
0.73, 0.00000000, 0.15220523, 0.15220523
0.74, 0.00000000, 0.14840883, 0.14840883
0.75, 0.00000000, 0.14541186, 0.14541186
0.76, 0.00000000, 0.14311029, 0.14311029
0.77, 0.00000000, 0.14069843, 0.14069843
0.78, 0.00000000, 0.13853259, 0.13853259
0.79, 0.00000000, 0.13724894, 0.13724894
0.80, 0.00000000, 0.13615776, 0.13615776
0.81, 0.00000000, 0.13585707, 0.13585707
0.82, 0.00000000, 0.13574584, 0.13574584
0.83, 0.00000000, 0.13624242, 0.13624242
0.84, 0.00000000, 0.13681873, 0.13681873
0.85, 0.00000000, 0.13823907, 0.13823907
0.86, 0.00000000, 0.14068690, 0.14068690
0.87, 0.00000000, 0.14328701, 0.14328701
0.88, 0.00000000, 0.14630413, 0.14630413
0.89, 0.00000000, 0.15002922, 0.15002922
0.90, 0.00000000, 0.15504518, 0.15504518
0.91, 0.00000000, 0.16122959, 0.16122959
0.92, 0.00000000, 0.17057890, 0.17057890
0.93, 0.00000000, 0.18308390, 0.18308390
0.94, 0.00000000, 0.19922698, 0.19922698
0.95, 0.00000000, 0.22305688, 0.22305688
0.96, 0.00000000, 0.25942525, 0.25942525
0.97, 0.00000000, 0.31802773, 0.31802773
0.98, 0.00000000, 0.43325355, 0.43325355
0.99, 0.00000000, 0.75872414, 0.75872414


==> Towards Multimodal Depth Estimation from Light Fields/figures/sparsify/ese.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.97265996, 0.97491198, 0.00225202
0.02, 0.94477259, 0.95290170, 0.00812911
0.03, 0.91629935, 0.93166270, 0.01536336
0.04, 0.88724398, 0.91139717, 0.02415318
0.05, 0.85756559, 0.89153457, 0.03396898
0.06, 0.82726729, 0.87202330, 0.04475601
0.07, 0.79630559, 0.85278008, 0.05647450
0.08, 0.76468285, 0.83402471, 0.06934186
0.09, 0.73236523, 0.81525803, 0.08289280
0.10, 0.69931681, 0.79717891, 0.09786210
0.11, 0.66553861, 0.77916188, 0.11362327
0.12, 0.63097951, 0.76145686, 0.13047735
0.13, 0.59563942, 0.74366974, 0.14803032
0.14, 0.56362767, 0.72624488, 0.16261721
0.15, 0.53102315, 0.70906375, 0.17804059
0.16, 0.49994041, 0.69169554, 0.19175513
0.17, 0.47024745, 0.67486461, 0.20461716
0.18, 0.44155621, 0.65791978, 0.21636356
0.19, 0.41497392, 0.64094886, 0.22597495
0.20, 0.38773744, 0.62434055, 0.23660311
0.21, 0.35980076, 0.60806281, 0.24826206
0.22, 0.33503562, 0.59220210, 0.25716648
0.23, 0.31806740, 0.57626283, 0.25819543
0.24, 0.30274935, 0.56036067, 0.25761133
0.25, 0.28725097, 0.54458307, 0.25733210
0.26, 0.27610568, 0.52918998, 0.25308430
0.27, 0.26465940, 0.51392433, 0.24926493
0.28, 0.25289067, 0.49888336, 0.24599269
0.29, 0.24079503, 0.48368681, 0.24289178
0.30, 0.22834905, 0.46856967, 0.24022062
0.31, 0.21554719, 0.45373708, 0.23818989
0.32, 0.20236377, 0.43942090, 0.23705713
0.33, 0.19067629, 0.42530155, 0.23462527
0.34, 0.18233617, 0.41185115, 0.22951498
0.35, 0.17373616, 0.39847433, 0.22473817
0.36, 0.16487076, 0.38526911, 0.22039834
0.37, 0.15572043, 0.37235836, 0.21663793
0.38, 0.14627852, 0.35978816, 0.21350964
0.39, 0.13652332, 0.34776526, 0.21124194
0.40, 0.12644677, 0.33606745, 0.20962068
0.41, 0.11602466, 0.32444014, 0.20841547
0.42, 0.10524728, 0.31288262, 0.20763534
0.43, 0.09409180, 0.30185222, 0.20776042
0.44, 0.08253349, 0.29113428, 0.20860079
0.45, 0.07055944, 0.28058237, 0.21002293
0.46, 0.05813715, 0.26997673, 0.21183957
0.47, 0.05131417, 0.25989186, 0.20857769
0.48, 0.04517256, 0.24977990, 0.20460734
0.49, 0.03879252, 0.23993480, 0.20114228
0.50, 0.03215732, 0.23078456, 0.19862724
0.51, 0.02524866, 0.22109240, 0.19584374
0.52, 0.01805488, 0.21183111, 0.19377624
0.53, 0.01055210, 0.20255042, 0.19199832
0.54, 0.00272610, 0.19361752, 0.19089142
0.55, 0.00000000, 0.18447144, 0.18447144
0.56, 0.00000000, 0.17542855, 0.17542855
0.57, 0.00000000, 0.16627565, 0.16627565
0.58, 0.00000000, 0.15718357, 0.15718357
0.59, 0.00000000, 0.14850319, 0.14850319
0.60, 0.00000000, 0.14010061, 0.14010061
0.61, 0.00000000, 0.13197264, 0.13197264
0.62, 0.00000000, 0.12406554, 0.12406554
0.63, 0.00000000, 0.11619590, 0.11619590
0.64, 0.00000000, 0.10839688, 0.10839688
0.65, 0.00000000, 0.10077710, 0.10077710
0.66, 0.00000000, 0.09294307, 0.09294307
0.67, 0.00000000, 0.08549427, 0.08549427
0.68, 0.00000000, 0.07825596, 0.07825596
0.69, 0.00000000, 0.07096205, 0.07096205
0.70, 0.00000000, 0.06306316, 0.06306316
0.71, 0.00000000, 0.05487871, 0.05487871
0.72, 0.00000000, 0.04709852, 0.04709852
0.73, 0.00000000, 0.03989987, 0.03989987
0.74, 0.00000000, 0.03282657, 0.03282657
0.75, 0.00000000, 0.02588872, 0.02588872
0.76, 0.00000000, 0.02005786, 0.02005786
0.77, 0.00000000, 0.01564356, 0.01564356
0.78, 0.00000000, 0.01168291, 0.01168291
0.79, 0.00000000, 0.00883266, 0.00883266
0.80, 0.00000000, 0.00704769, 0.00704769
0.81, 0.00000000, 0.00587086, 0.00587086
0.82, 0.00000000, 0.00484614, 0.00484614
0.83, 0.00000000, 0.00385877, 0.00385877
0.84, 0.00000000, 0.00299540, 0.00299540
0.85, 0.00000000, 0.00236572, 0.00236572
0.86, 0.00000000, 0.00184799, 0.00184799
0.87, 0.00000000, 0.00142466, 0.00142466
0.88, 0.00000000, 0.00109567, 0.00109567
0.89, 0.00000000, 0.00091254, 0.00091254
0.90, 0.00000000, 0.00079172, 0.00079172
0.91, 0.00000000, 0.00075403, 0.00075403
0.92, 0.00000000, 0.00074224, 0.00074224
0.93, 0.00000000, 0.00062610, 0.00062610
0.94, 0.00000000, 0.00037702, 0.00037702
0.95, 0.00000000, 0.00033931, 0.00033931
0.96, 0.00000000, 0.00031812, 0.00031812
0.97, 0.00000000, 0.00023564, 0.00023564
0.98, 0.00000000, 0.00007070, 0.00007070
0.99, 0.00000000, 0.00014140, 0.00014140


==> Towards Multimodal Depth Estimation from Light Fields/figures/sparsify/random.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.53307414, 0.99873049, 0.46565635
0.02, 0.38853513, 0.99878252, 0.61024739
0.03, 0.29792654, 0.99776742, 0.69984089
0.04, 0.23481120, 0.99713789, 0.76232668
0.05, 0.18985154, 0.99740120, 0.80754966
0.06, 0.15706332, 0.99743225, 0.84036892
0.07, 0.13295642, 0.99646762, 0.86351120
0.08, 0.11522779, 0.99673758, 0.88150979
0.09, 0.10213542, 0.99615194, 0.89401652
0.10, 0.09236661, 0.99513798, 0.90277137
0.11, 0.08503807, 0.99558458, 0.91054650
0.12, 0.07941188, 0.99464482, 0.91523294
0.13, 0.07495582, 0.99457904, 0.91962322
0.14, 0.07130005, 0.99453029, 0.92323024
0.15, 0.06821519, 0.99435014, 0.92613495
0.16, 0.06552355, 0.99477584, 0.92925229
0.17, 0.06310820, 0.99320092, 0.93009272
0.18, 0.06089575, 0.99224507, 0.93134933
0.19, 0.05883293, 0.99271257, 0.93387964
0.20, 0.05688818, 0.99172452, 0.93483634
0.21, 0.05503990, 0.99269377, 0.93765387
0.22, 0.05327681, 0.99281977, 0.93954296
0.23, 0.05158665, 0.99204454, 0.94045789
0.24, 0.04996438, 0.99092022, 0.94095584
0.25, 0.04840315, 0.99172260, 0.94331945
0.26, 0.04689684, 0.99177803, 0.94488119
0.27, 0.04544282, 0.99165211, 0.94620929
0.28, 0.04403553, 0.99106618, 0.94703064
0.29, 0.04267228, 0.98938017, 0.94670789
0.30, 0.04134864, 0.98906923, 0.94772058
0.31, 0.04006274, 0.98966232, 0.94959958
0.32, 0.03881004, 0.98999214, 0.95118209
0.33, 0.03758976, 0.98993524, 0.95234548
0.34, 0.03639989, 0.99097575, 0.95457586
0.35, 0.03523942, 0.99303210, 0.95779268
0.36, 0.03410801, 0.99559040, 0.96148239
0.37, 0.03300229, 0.99633428, 0.96333199
0.38, 0.03192204, 0.99955471, 0.96763267
0.39, 0.03086636, 0.99892898, 0.96806262
0.40, 0.02983559, 0.99942720, 0.96959161
0.41, 0.02882830, 0.99967244, 0.97084414
0.42, 0.02784522, 1.00104428, 0.97319906
0.43, 0.02688593, 1.00120335, 0.97431742
0.44, 0.02594983, 1.00381723, 0.97786741
0.45, 0.02503703, 1.00372582, 0.97868879
0.46, 0.02414731, 1.00366905, 0.97952174
0.47, 0.02328129, 1.00328978, 0.98000849
0.48, 0.02243696, 1.00482736, 0.98239040
0.49, 0.02161437, 1.00485268, 0.98323831
0.50, 0.02081298, 1.00727377, 0.98646079
0.51, 0.02003214, 1.00855866, 0.98852652
0.52, 0.01927198, 1.00533631, 0.98606433
0.53, 0.01853085, 1.00651819, 0.98798734
0.54, 0.01780869, 1.00792931, 0.99012062
0.55, 0.01710418, 1.00971553, 0.99261134
0.56, 0.01641753, 1.01032425, 0.99390672
0.57, 0.01574782, 1.01042292, 0.99467510
0.58, 0.01509501, 1.00972118, 0.99462617
0.59, 0.01445827, 1.01047175, 0.99601348
0.60, 0.01383655, 1.00998181, 0.99614526
0.61, 0.01322994, 1.01293844, 0.99970849
0.62, 0.01263754, 1.01500013, 1.00236258
0.63, 0.01205952, 1.01635451, 1.00429499
0.64, 0.01149457, 1.01716402, 1.00566945
0.65, 0.01094245, 1.01786320, 1.00692075
0.66, 0.01040274, 1.01798830, 1.00758556
0.67, 0.00987473, 1.01991296, 1.01003823
0.68, 0.00935821, 1.02183377, 1.01247556
0.69, 0.00885233, 1.02282984, 1.01397751
0.70, 0.00835827, 1.02315956, 1.01480128
0.71, 0.00787591, 1.02311131, 1.01523540
0.72, 0.00740456, 1.01928348, 1.01187893
0.73, 0.00694439, 1.02102551, 1.01408112
0.74, 0.00649520, 1.01638877, 1.00989358
0.75, 0.00605616, 1.01915016, 1.01309400
0.76, 0.00562736, 1.01526813, 1.00964076
0.77, 0.00521076, 1.01504158, 1.00983082
0.78, 0.00480539, 1.01215160, 1.00734621
0.79, 0.00441267, 1.01966856, 1.01525589
0.80, 0.00403261, 1.01509259, 1.01105998
0.81, 0.00366590, 1.01391806, 1.01025216
0.82, 0.00331319, 1.01251884, 1.00920565
0.83, 0.00297458, 1.00444682, 1.00147223
0.84, 0.00265064, 0.99956709, 0.99691645
0.85, 0.00234175, 1.00071811, 0.99837636
0.86, 0.00204924, 1.00128267, 0.99923343
0.87, 0.00177351, 1.00138246, 0.99960896
0.88, 0.00151560, 1.00219790, 1.00068231
0.89, 0.00127673, 1.00312387, 1.00184715
0.90, 0.00105791, 0.99863277, 0.99757486
0.91, 0.00085975, 0.99879213, 0.99793238
0.92, 0.00068091, 0.99578209, 0.99510118
0.93, 0.00052186, 0.99305014, 0.99252828
0.94, 0.00038315, 1.01377124, 1.01338810
0.95, 0.00026616, 1.04011552, 1.03984936
0.96, 0.00016990, 1.07722864, 1.07705874
0.97, 0.00009502, 1.05246249, 1.05236748
0.98, 0.00004207, 1.01185788, 1.01181581
0.99, 0.00001065, 1.00581343, 1.00580278


==> Towards Multimodal Depth Estimation from Light Fields/figures/sparsify/upr.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.98054398, 0.98228574, 0.00174176
0.02, 0.96069846, 0.96357521, 0.00287675
0.03, 0.94043601, 0.94436531, 0.00392929
0.04, 0.91975931, 0.92468285, 0.00492353
0.05, 0.89863925, 0.90493629, 0.00629705
0.06, 0.87707803, 0.88519691, 0.00811888
0.07, 0.85504472, 0.86572550, 0.01068078
0.08, 0.83254100, 0.84630760, 0.01376660
0.09, 0.80954277, 0.82704189, 0.01749912
0.10, 0.78602449, 0.80775706, 0.02173257
0.11, 0.76198687, 0.78869876, 0.02671189
0.12, 0.73739354, 0.76958995, 0.03219640
0.13, 0.71224443, 0.75072863, 0.03848420
0.14, 0.68650063, 0.73191867, 0.04541804
0.15, 0.66016112, 0.71306986, 0.05290874
0.16, 0.63318417, 0.69460459, 0.06142041
0.17, 0.60556770, 0.67610801, 0.07054031
0.18, 0.57727777, 0.65795933, 0.08068156
0.19, 0.55119108, 0.64014411, 0.08895304
0.20, 0.52517084, 0.62250825, 0.09733741
0.21, 0.49848167, 0.60483437, 0.10635270
0.22, 0.47379860, 0.58726954, 0.11347093
0.23, 0.44954934, 0.56994566, 0.12039632
0.24, 0.42467142, 0.55255365, 0.12788222
0.25, 0.40074926, 0.53523662, 0.13448736
0.26, 0.38103152, 0.51810586, 0.13707434
0.27, 0.36220718, 0.50101522, 0.13880804
0.28, 0.34285254, 0.48440115, 0.14154861
0.29, 0.32557442, 0.46762928, 0.14205486
0.30, 0.30932387, 0.45131348, 0.14198961
0.31, 0.29260865, 0.43537144, 0.14276279
0.32, 0.27539522, 0.41962275, 0.14422752
0.33, 0.26053155, 0.40410117, 0.14356962
0.34, 0.24674961, 0.38908674, 0.14233714
0.35, 0.23382253, 0.37437154, 0.14054901
0.36, 0.22376332, 0.36014291, 0.13637959
0.37, 0.21338081, 0.34618577, 0.13280496
0.38, 0.20266745, 0.33294814, 0.13028069
0.39, 0.19159861, 0.31987503, 0.12827642
0.40, 0.18016515, 0.30715837, 0.12699322
0.41, 0.16833961, 0.29501142, 0.12667182
0.42, 0.16083311, 0.28328072, 0.12244761
0.43, 0.15339027, 0.27227806, 0.11888779
0.44, 0.14567866, 0.26113740, 0.11545874
0.45, 0.13768968, 0.25059631, 0.11290663
0.46, 0.12940163, 0.24079918, 0.11139755
0.47, 0.12080410, 0.23129394, 0.11048984
0.48, 0.11187248, 0.22212020, 0.11024772
0.49, 0.10259413, 0.21346697, 0.11087283
0.50, 0.09294472, 0.20490070, 0.11195598
0.51, 0.08289760, 0.19666513, 0.11376753
0.52, 0.07243583, 0.18856848, 0.11613264
0.53, 0.06312760, 0.18055862, 0.11743101
0.54, 0.05814048, 0.17300209, 0.11486160
0.55, 0.05292972, 0.16537407, 0.11244435
0.56, 0.04748418, 0.15791787, 0.11043369
0.57, 0.04178317, 0.15045888, 0.10867570
0.58, 0.03581296, 0.14308709, 0.10727413
0.59, 0.02955157, 0.13595464, 0.10640307
0.60, 0.02297459, 0.12896072, 0.10598613
0.61, 0.01606296, 0.12209909, 0.10603613
0.62, 0.00878477, 0.11522998, 0.10644521
0.63, 0.00111608, 0.10844083, 0.10732475
0.64, 0.00000000, 0.10197320, 0.10197320
0.65, 0.00000000, 0.09531026, 0.09531026
0.66, 0.00000000, 0.08883089, 0.08883089
0.67, 0.00000000, 0.08244143, 0.08244143
0.68, 0.00000000, 0.07601891, 0.07601891
0.69, 0.00000000, 0.06982741, 0.06982741
0.70, 0.00000000, 0.06390677, 0.06390677
0.71, 0.00000000, 0.05858697, 0.05858697
0.72, 0.00000000, 0.05338063, 0.05338063
0.73, 0.00000000, 0.04864506, 0.04864506
0.74, 0.00000000, 0.04490525, 0.04490525
0.75, 0.00000000, 0.04150916, 0.04150916
0.76, 0.00000000, 0.03804929, 0.03804929
0.77, 0.00000000, 0.03492845, 0.03492845
0.78, 0.00000000, 0.03182888, 0.03182888
0.79, 0.00000000, 0.02890122, 0.02890122
0.80, 0.00000000, 0.02611662, 0.02611662
0.81, 0.00000000, 0.02375500, 0.02375500
0.82, 0.00000000, 0.02232819, 0.02232819
0.83, 0.00000000, 0.02115318, 0.02115318
0.84, 0.00000000, 0.01983830, 0.01983830
0.85, 0.00000000, 0.01873551, 0.01873551
0.86, 0.00000000, 0.01798487, 0.01798487
0.87, 0.00000000, 0.01703342, 0.01703342
0.88, 0.00000000, 0.01606236, 0.01606236
0.89, 0.00000000, 0.01520954, 0.01520954
0.90, 0.00000000, 0.01438646, 0.01438646
0.91, 0.00000000, 0.01393914, 0.01393914
0.92, 0.00000000, 0.01347697, 0.01347697
0.93, 0.00000000, 0.01286684, 0.01286684
0.94, 0.00000000, 0.01212854, 0.01212854
0.95, 0.00000000, 0.01156274, 0.01156274
0.96, 0.00000000, 0.01063141, 0.01063141
0.97, 0.00000000, 0.01026833, 0.01026833
0.98, 0.00000000, 0.00959988, 0.00959988
0.99, 0.00000000, 0.00859524, 0.00859524


==> Towards Multimodal Depth Estimation from Light Fields/figures/sparsify_hci/dpp.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.97264725, 0.97733710, 0.00468985
0.02, 0.94474692, 0.95652694, 0.01178002
0.03, 0.91626044, 0.93581779, 0.01955735
0.04, 0.88719157, 0.91598016, 0.02878859
0.05, 0.85749938, 0.89681679, 0.03931741
0.06, 0.82718700, 0.87810412, 0.05091712
0.07, 0.79621090, 0.85984877, 0.06363787
0.08, 0.76457347, 0.84234129, 0.07776782
0.09, 0.73224082, 0.82549190, 0.09325108
0.10, 0.69917704, 0.80900383, 0.10982679
0.11, 0.66538313, 0.79237059, 0.12698746
0.12, 0.63080797, 0.77587059, 0.14506261
0.13, 0.59586435, 0.75978113, 0.16391679
0.14, 0.56398836, 0.74371225, 0.17972390
0.15, 0.53429475, 0.72761466, 0.19331991
0.16, 0.50534112, 0.71191492, 0.20657380
0.17, 0.47760095, 0.69646063, 0.21885968
0.18, 0.45178167, 0.68118999, 0.22940832
0.19, 0.42723359, 0.66577421, 0.23854062
0.20, 0.40477273, 0.65068405, 0.24591132
0.21, 0.38173443, 0.63577532, 0.25404088
0.22, 0.35862934, 0.62089277, 0.26226343
0.23, 0.33920901, 0.60613549, 0.26692648
0.24, 0.32091903, 0.59130687, 0.27038785
0.25, 0.30542808, 0.57694841, 0.27152033
0.26, 0.29159743, 0.56259089, 0.27099346
0.27, 0.28035816, 0.54803660, 0.26767845
0.28, 0.26880227, 0.53416125, 0.26535898
0.29, 0.25692539, 0.52042798, 0.26350259
0.30, 0.24470450, 0.50703652, 0.26233203
0.31, 0.23213416, 0.49389153, 0.26175737
0.32, 0.21918917, 0.48085142, 0.26166226
0.33, 0.20586283, 0.46824042, 0.26237759
0.34, 0.19213273, 0.45598015, 0.26384742
0.35, 0.18329883, 0.44413729, 0.26083846
0.36, 0.17457890, 0.43218465, 0.25760575
0.37, 0.16557871, 0.42078677, 0.25520806
0.38, 0.15629172, 0.40943604, 0.25314432
0.39, 0.14669657, 0.39844138, 0.25174480
0.40, 0.13678536, 0.38798987, 0.25120451
0.41, 0.12653426, 0.37765160, 0.25111734
0.42, 0.11593370, 0.36760538, 0.25167167
0.43, 0.10496126, 0.35810488, 0.25314362
0.44, 0.09359260, 0.34856299, 0.25497039
0.45, 0.08247071, 0.33924253, 0.25677182
0.46, 0.07713134, 0.33040947, 0.25327813
0.47, 0.07159258, 0.32160093, 0.25000835
0.48, 0.06583860, 0.31291286, 0.24707426
0.49, 0.05986125, 0.30475801, 0.24489676
0.50, 0.05364484, 0.29664189, 0.24299705
0.51, 0.04717223, 0.28865571, 0.24148349
0.52, 0.04043249, 0.28111231, 0.24067982
0.53, 0.03340326, 0.27366241, 0.24025915
0.54, 0.02607121, 0.26625834, 0.24018713
0.55, 0.01841035, 0.25914971, 0.24073936
0.56, 0.01040432, 0.25197284, 0.24156853
0.57, 0.00202270, 0.24515507, 0.24313237
0.58, 0.00000000, 0.23826295, 0.23826295
0.59, 0.00000000, 0.23154865, 0.23154865
0.60, 0.00000000, 0.22479428, 0.22479428
0.61, 0.00000000, 0.21832229, 0.21832229
0.62, 0.00000000, 0.21225620, 0.21225620
0.63, 0.00000000, 0.20602437, 0.20602437
0.64, 0.00000000, 0.19972349, 0.19972349
0.65, 0.00000000, 0.19398973, 0.19398973
0.66, 0.00000000, 0.18811220, 0.18811220
0.67, 0.00000000, 0.18191913, 0.18191913
0.68, 0.00000000, 0.17601966, 0.17601966
0.69, 0.00000000, 0.17062677, 0.17062677
0.70, 0.00000000, 0.16533417, 0.16533417
0.71, 0.00000000, 0.16062481, 0.16062481
0.72, 0.00000000, 0.15607690, 0.15607690
0.73, 0.00000000, 0.15220523, 0.15220523
0.74, 0.00000000, 0.14840883, 0.14840883
0.75, 0.00000000, 0.14541186, 0.14541186
0.76, 0.00000000, 0.14311029, 0.14311029
0.77, 0.00000000, 0.14069843, 0.14069843
0.78, 0.00000000, 0.13853259, 0.13853259
0.79, 0.00000000, 0.13724894, 0.13724894
0.80, 0.00000000, 0.13615776, 0.13615776
0.81, 0.00000000, 0.13585707, 0.13585707
0.82, 0.00000000, 0.13574584, 0.13574584
0.83, 0.00000000, 0.13624242, 0.13624242
0.84, 0.00000000, 0.13681873, 0.13681873
0.85, 0.00000000, 0.13823907, 0.13823907
0.86, 0.00000000, 0.14068690, 0.14068690
0.87, 0.00000000, 0.14328701, 0.14328701
0.88, 0.00000000, 0.14630413, 0.14630413
0.89, 0.00000000, 0.15002922, 0.15002922
0.90, 0.00000000, 0.15504518, 0.15504518
0.91, 0.00000000, 0.16122959, 0.16122959
0.92, 0.00000000, 0.17057890, 0.17057890
0.93, 0.00000000, 0.18308390, 0.18308390
0.94, 0.00000000, 0.19922698, 0.19922698
0.95, 0.00000000, 0.22305688, 0.22305688
0.96, 0.00000000, 0.25942525, 0.25942525
0.97, 0.00000000, 0.31802773, 0.31802773
0.98, 0.00000000, 0.43325355, 0.43325355
0.99, 0.00000000, 0.75872414, 0.75872414


==> Towards Multimodal Depth Estimation from Light Fields/figures/sparsify_hci/ese.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.97265996, 0.97491198, 0.00225202
0.02, 0.94477259, 0.95290170, 0.00812911
0.03, 0.91629935, 0.93166270, 0.01536336
0.04, 0.88724398, 0.91139717, 0.02415318
0.05, 0.85756559, 0.89153457, 0.03396898
0.06, 0.82726729, 0.87202330, 0.04475601
0.07, 0.79630559, 0.85278008, 0.05647450
0.08, 0.76468285, 0.83402471, 0.06934186
0.09, 0.73236523, 0.81525803, 0.08289280
0.10, 0.69931681, 0.79717891, 0.09786210
0.11, 0.66553861, 0.77916188, 0.11362327
0.12, 0.63097951, 0.76145686, 0.13047735
0.13, 0.59563942, 0.74366974, 0.14803032
0.14, 0.56362767, 0.72624488, 0.16261721
0.15, 0.53102315, 0.70906375, 0.17804059
0.16, 0.49994041, 0.69169554, 0.19175513
0.17, 0.47024745, 0.67486461, 0.20461716
0.18, 0.44155621, 0.65791978, 0.21636356
0.19, 0.41497392, 0.64094886, 0.22597495
0.20, 0.38773744, 0.62434055, 0.23660311
0.21, 0.35980076, 0.60806281, 0.24826206
0.22, 0.33503562, 0.59220210, 0.25716648
0.23, 0.31806740, 0.57626283, 0.25819543
0.24, 0.30274935, 0.56036067, 0.25761133
0.25, 0.28725097, 0.54458307, 0.25733210
0.26, 0.27610568, 0.52918998, 0.25308430
0.27, 0.26465940, 0.51392433, 0.24926493
0.28, 0.25289067, 0.49888336, 0.24599269
0.29, 0.24079503, 0.48368681, 0.24289178
0.30, 0.22834905, 0.46856967, 0.24022062
0.31, 0.21554719, 0.45373708, 0.23818989
0.32, 0.20236377, 0.43942090, 0.23705713
0.33, 0.19067629, 0.42530155, 0.23462527
0.34, 0.18233617, 0.41185115, 0.22951498
0.35, 0.17373616, 0.39847433, 0.22473817
0.36, 0.16487076, 0.38526911, 0.22039834
0.37, 0.15572043, 0.37235836, 0.21663793
0.38, 0.14627852, 0.35978816, 0.21350964
0.39, 0.13652332, 0.34776526, 0.21124194
0.40, 0.12644677, 0.33606745, 0.20962068
0.41, 0.11602466, 0.32444014, 0.20841547
0.42, 0.10524728, 0.31288262, 0.20763534
0.43, 0.09409180, 0.30185222, 0.20776042
0.44, 0.08253349, 0.29113428, 0.20860079
0.45, 0.07055944, 0.28058237, 0.21002293
0.46, 0.05813715, 0.26997673, 0.21183957
0.47, 0.05131417, 0.25989186, 0.20857769
0.48, 0.04517256, 0.24977990, 0.20460734
0.49, 0.03879252, 0.23993480, 0.20114228
0.50, 0.03215732, 0.23078456, 0.19862724
0.51, 0.02524866, 0.22109240, 0.19584374
0.52, 0.01805488, 0.21183111, 0.19377624
0.53, 0.01055210, 0.20255042, 0.19199832
0.54, 0.00272610, 0.19361752, 0.19089142
0.55, 0.00000000, 0.18447144, 0.18447144
0.56, 0.00000000, 0.17542855, 0.17542855
0.57, 0.00000000, 0.16627565, 0.16627565
0.58, 0.00000000, 0.15718357, 0.15718357
0.59, 0.00000000, 0.14850319, 0.14850319
0.60, 0.00000000, 0.14010061, 0.14010061
0.61, 0.00000000, 0.13197264, 0.13197264
0.62, 0.00000000, 0.12406554, 0.12406554
0.63, 0.00000000, 0.11619590, 0.11619590
0.64, 0.00000000, 0.10839688, 0.10839688
0.65, 0.00000000, 0.10077710, 0.10077710
0.66, 0.00000000, 0.09294307, 0.09294307
0.67, 0.00000000, 0.08549427, 0.08549427
0.68, 0.00000000, 0.07825596, 0.07825596
0.69, 0.00000000, 0.07096205, 0.07096205
0.70, 0.00000000, 0.06306316, 0.06306316
0.71, 0.00000000, 0.05487871, 0.05487871
0.72, 0.00000000, 0.04709852, 0.04709852
0.73, 0.00000000, 0.03989987, 0.03989987
0.74, 0.00000000, 0.03282657, 0.03282657
0.75, 0.00000000, 0.02588872, 0.02588872
0.76, 0.00000000, 0.02005786, 0.02005786
0.77, 0.00000000, 0.01564356, 0.01564356
0.78, 0.00000000, 0.01168291, 0.01168291
0.79, 0.00000000, 0.00883266, 0.00883266
0.80, 0.00000000, 0.00704769, 0.00704769
0.81, 0.00000000, 0.00587086, 0.00587086
0.82, 0.00000000, 0.00484614, 0.00484614
0.83, 0.00000000, 0.00385877, 0.00385877
0.84, 0.00000000, 0.00299540, 0.00299540
0.85, 0.00000000, 0.00236572, 0.00236572
0.86, 0.00000000, 0.00184799, 0.00184799
0.87, 0.00000000, 0.00142466, 0.00142466
0.88, 0.00000000, 0.00109567, 0.00109567
0.89, 0.00000000, 0.00091254, 0.00091254
0.90, 0.00000000, 0.00079172, 0.00079172
0.91, 0.00000000, 0.00075403, 0.00075403
0.92, 0.00000000, 0.00074224, 0.00074224
0.93, 0.00000000, 0.00062610, 0.00062610
0.94, 0.00000000, 0.00037702, 0.00037702
0.95, 0.00000000, 0.00033931, 0.00033931
0.96, 0.00000000, 0.00031812, 0.00031812
0.97, 0.00000000, 0.00023564, 0.00023564
0.98, 0.00000000, 0.00007070, 0.00007070
0.99, 0.00000000, 0.00014140, 0.00014140


==> Towards Multimodal Depth Estimation from Light Fields/figures/sparsify_hci/upr.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.98054398, 0.98228574, 0.00174176
0.02, 0.96069846, 0.96357521, 0.00287675
0.03, 0.94043601, 0.94436531, 0.00392929
0.04, 0.91975931, 0.92468285, 0.00492353
0.05, 0.89863925, 0.90493629, 0.00629705
0.06, 0.87707803, 0.88519691, 0.00811888
0.07, 0.85504472, 0.86572550, 0.01068078
0.08, 0.83254100, 0.84630760, 0.01376660
0.09, 0.80954277, 0.82704189, 0.01749912
0.10, 0.78602449, 0.80775706, 0.02173257
0.11, 0.76198687, 0.78869876, 0.02671189
0.12, 0.73739354, 0.76958995, 0.03219640
0.13, 0.71224443, 0.75072863, 0.03848420
0.14, 0.68650063, 0.73191867, 0.04541804
0.15, 0.66016112, 0.71306986, 0.05290874
0.16, 0.63318417, 0.69460459, 0.06142041
0.17, 0.60556770, 0.67610801, 0.07054031
0.18, 0.57727777, 0.65795933, 0.08068156
0.19, 0.55119108, 0.64014411, 0.08895304
0.20, 0.52517084, 0.62250825, 0.09733741
0.21, 0.49848167, 0.60483437, 0.10635270
0.22, 0.47379860, 0.58726954, 0.11347093
0.23, 0.44954934, 0.56994566, 0.12039632
0.24, 0.42467142, 0.55255365, 0.12788222
0.25, 0.40074926, 0.53523662, 0.13448736
0.26, 0.38103152, 0.51810586, 0.13707434
0.27, 0.36220718, 0.50101522, 0.13880804
0.28, 0.34285254, 0.48440115, 0.14154861
0.29, 0.32557442, 0.46762928, 0.14205486
0.30, 0.30932387, 0.45131348, 0.14198961
0.31, 0.29260865, 0.43537144, 0.14276279
0.32, 0.27539522, 0.41962275, 0.14422752
0.33, 0.26053155, 0.40410117, 0.14356962
0.34, 0.24674961, 0.38908674, 0.14233714
0.35, 0.23382253, 0.37437154, 0.14054901
0.36, 0.22376332, 0.36014291, 0.13637959
0.37, 0.21338081, 0.34618577, 0.13280496
0.38, 0.20266745, 0.33294814, 0.13028069
0.39, 0.19159861, 0.31987503, 0.12827642
0.40, 0.18016515, 0.30715837, 0.12699322
0.41, 0.16833961, 0.29501142, 0.12667182
0.42, 0.16083311, 0.28328072, 0.12244761
0.43, 0.15339027, 0.27227806, 0.11888779
0.44, 0.14567866, 0.26113740, 0.11545874
0.45, 0.13768968, 0.25059631, 0.11290663
0.46, 0.12940163, 0.24079918, 0.11139755
0.47, 0.12080410, 0.23129394, 0.11048984
0.48, 0.11187248, 0.22212020, 0.11024772
0.49, 0.10259413, 0.21346697, 0.11087283
0.50, 0.09294472, 0.20490070, 0.11195598
0.51, 0.08289760, 0.19666513, 0.11376753
0.52, 0.07243583, 0.18856848, 0.11613264
0.53, 0.06312760, 0.18055862, 0.11743101
0.54, 0.05814048, 0.17300209, 0.11486160
0.55, 0.05292972, 0.16537407, 0.11244435
0.56, 0.04748418, 0.15791787, 0.11043369
0.57, 0.04178317, 0.15045888, 0.10867570
0.58, 0.03581296, 0.14308709, 0.10727413
0.59, 0.02955157, 0.13595464, 0.10640307
0.60, 0.02297459, 0.12896072, 0.10598613
0.61, 0.01606296, 0.12209909, 0.10603613
0.62, 0.00878477, 0.11522998, 0.10644521
0.63, 0.00111608, 0.10844083, 0.10732475
0.64, 0.00000000, 0.10197320, 0.10197320
0.65, 0.00000000, 0.09531026, 0.09531026
0.66, 0.00000000, 0.08883089, 0.08883089
0.67, 0.00000000, 0.08244143, 0.08244143
0.68, 0.00000000, 0.07601891, 0.07601891
0.69, 0.00000000, 0.06982741, 0.06982741
0.70, 0.00000000, 0.06390677, 0.06390677
0.71, 0.00000000, 0.05858697, 0.05858697
0.72, 0.00000000, 0.05338063, 0.05338063
0.73, 0.00000000, 0.04864506, 0.04864506
0.74, 0.00000000, 0.04490525, 0.04490525
0.75, 0.00000000, 0.04150916, 0.04150916
0.76, 0.00000000, 0.03804929, 0.03804929
0.77, 0.00000000, 0.03492845, 0.03492845
0.78, 0.00000000, 0.03182888, 0.03182888
0.79, 0.00000000, 0.02890122, 0.02890122
0.80, 0.00000000, 0.02611662, 0.02611662
0.81, 0.00000000, 0.02375500, 0.02375500
0.82, 0.00000000, 0.02232819, 0.02232819
0.83, 0.00000000, 0.02115318, 0.02115318
0.84, 0.00000000, 0.01983830, 0.01983830
0.85, 0.00000000, 0.01873551, 0.01873551
0.86, 0.00000000, 0.01798487, 0.01798487
0.87, 0.00000000, 0.01703342, 0.01703342
0.88, 0.00000000, 0.01606236, 0.01606236
0.89, 0.00000000, 0.01520954, 0.01520954
0.90, 0.00000000, 0.01438646, 0.01438646
0.91, 0.00000000, 0.01393914, 0.01393914
0.92, 0.00000000, 0.01347697, 0.01347697
0.93, 0.00000000, 0.01286684, 0.01286684
0.94, 0.00000000, 0.01212854, 0.01212854
0.95, 0.00000000, 0.01156274, 0.01156274
0.96, 0.00000000, 0.01063141, 0.01063141
0.97, 0.00000000, 0.01026833, 0.01026833
0.98, 0.00000000, 0.00959988, 0.00959988
0.99, 0.00000000, 0.00859524, 0.00859524


==> Towards Multimodal Depth Estimation from Light Fields/figures/teaser/ground_truth.csv <==
y, p
-1.3188, -10.0
-1.3188,10.0
-1.3188, -10.0
-0.5748152, -10.0
-0.5748152, 10.0
-0.5748152, -10.0


==> Towards Multimodal Depth Estimation from Light Fields/figures/teaser/ib-inn.csv <==
y, p
-3.5, 0.0021694109309464693
-3.4345794392523366, 0.0011633789399638772
-3.369158878504673, 0.0010383764747530222
-3.303738317757009, 0.0009397065732628107
-3.2383177570093458, 0.0011623809114098549
-3.1728971962616823, 0.0011603296734392643
-3.107476635514019, 0.0008128435583785176
-3.0420560747663554, 0.0005337360198609531
-2.9766355140186915, 0.00043438313878141344
-2.911214953271028, 0.00048361803055740893
-2.8457943925233646, 0.0004889717674814165
-2.7803738317757007, 0.000558521191123873
-2.7149532710280373, 0.000802431779447943
-2.649532710280374, 0.0011604668106883764
-2.5841121495327104, 0.0015399339608848095
-2.518691588785047, 0.001286643324419856
-2.453271028037383, 0.0010824378114193678
-2.3878504672897196, 0.0015601738123223186
-2.322429906542056, 0.0014275130815804005
-2.2570093457943923, 0.00241825170814991
-2.1915887850467293, 0.007339442148804665
-2.1261682242990654, 0.010137832723557949
-2.060747663551402, 0.008323152549564838
-1.9953271028037383, 0.005969736259430647
-1.9299065420560748, 0.006639644503593445
-1.8644859813084111, 0.006646942812949419
-1.7990654205607477, 0.013339332304894924
-1.7336448598130842, 0.036226537078619
-1.6682242990654208, 0.10042927414178848
-1.6028037383177571, 0.19114172458648682
-1.5373831775700937, 0.39219287037849426
-1.47196261682243, 0.7435050010681152
-1.4065420560747666, 1.642799973487854
-1.3411214953271031, 2.7727179527282715
-1.2757009345794392, 0.9235437512397766
-1.2102803738317758, 0.27024874091148376
-1.1448598130841123, 0.18251606822013855
-1.0794392523364489, 0.10367230325937271
-1.014018691588785, 0.0551578551530838
-0.9485981308411215, 0.060043055564165115
-0.8831775700934581, 0.05077150836586952
-0.8177570093457946, 0.07163010537624359
-0.7523364485981308, 0.13156786561012268
-0.6869158878504673, 0.30551353096961975
-0.6214953271028039, 1.5591676235198975
-0.5560747663551404, 3.3505892753601074
-0.4906542056074765, 1.612510085105896
-0.4252336448598131, 0.42477643489837646
-0.35981308411214963, 0.1831238567829132
-0.2943925233644862, 0.04045642167329788
-0.2289719626168223, 0.013351702131330967
-0.16355140186915884, 0.015874922275543213
-0.0981308411214954, 0.018847640603780746
-0.032710280373831946, 0.016028262674808502
0.0327102803738315, 0.017293503507971764
0.09813084112149495, 0.01005485374480486
0.1635514018691584, 0.012592337094247341
0.2289719626168223, 0.016184119507670403
0.29439252336448574, 0.013385258615016937
0.3598130841121492, 0.0034673898480832577
0.42523364485981263, 0.001029529725201428
0.4906542056074761, 0.0005519047845155001
0.55607476635514, 0.00028028449742123485
0.621495327102803, 0.00021907662448938936
0.6869158878504669, 0.00020447546557988971
0.7523364485981308, 0.00019436895672697574
0.8177570093457938, 0.0002020816900767386
0.8831775700934577, 0.00047307871864177287
0.9485981308411215, 0.0008754703449085355
1.0140186915887845, 0.0007960566435940564
1.0794392523364484, 0.0007040118216536939
1.1448598130841123, 0.0004957357887178659
1.2102803738317753, 0.00038800251786597073
1.2757009345794392, 0.00022102911316324025
1.3411214953271022, 0.0001195861041196622
1.4065420560747661, 5.318273906596005e-05
1.47196261682243, 2.4682507500983775e-05
1.537383177570093, 2.3251905076904222e-05
1.602803738317757, 2.0409428543644026e-05
1.66822429906542, 7.110935257514939e-06
1.7336448598130838, 1.2376961421978194e-05
1.7990654205607477, 1.0097465747094247e-05
1.8644859813084107, 1.0493296940694563e-05
1.9299065420560746, 1.5753987099742517e-05
1.9953271028037385, 1.1627034837147221e-05
2.0607476635514015, 4.228369107295293e-06
2.1261682242990654, 1.4877381318001426e-06
2.1915887850467293, 1.9343233361723833e-06
2.2570093457943923, 1.6311829540427425e-06
2.322429906542056, 3.5525852126738755e-06
2.387850467289719, 6.69482415105449e-06
2.453271028037383, 7.073302640492329e-06
2.518691588785047, 7.654776709387079e-06
2.58411214953271, 1.1545180313987657e-05
2.649532710280374, 1.9603534383350052e-05
2.714953271028037, 2.3039738152874634e-05
2.7803738317757007, 1.5870948118390515e-05
2.8457943925233646, 1.018909188132966e-05
2.9112149532710276, 7.677177563891746e-06
2.9766355140186915, 1.1818019629572518e-05
3.0420560747663554, 1.3802862667944282e-05
3.1074766355140184, 2.6392021027277224e-05
3.1728971962616823, 3.944659329135902e-05
3.238317757009346, 4.650995833799243e-05
3.303738317757009, 4.8984147724695504e-05
3.369158878504673, 7.71515624364838e-05
3.434579439252336, 0.00017032571486197412
3.5, 0.0003087955410592258


==> Towards Multimodal Depth Estimation from Light Fields/figures/teaser/upr.csv <==
y, p
-3.5, 0.00012079400039510801
-3.4345794392523366, 0.00015583333151880652
-3.369158878504673, 0.0002010365715250373
-3.303738317757009, 0.00025935209123417735
-3.2383177570093458, 0.00033458342659287155
-3.1728971962616823, 0.0004316374543122947
-3.107476635514019, 0.0005568432970903814
-3.0420560747663554, 0.0007183690322563052
-2.9766355140186915, 0.0009267498389817774
-2.911214953271028, 0.0011955748777836561
-2.8457943925233646, 0.0015423810109496117
-2.7803738317757007, 0.001989786047488451
-2.7149532710280373, 0.0025669713504612446
-2.649532710280374, 0.003311580279842019
-2.5841121495327104, 0.004272183869034052
-2.518691588785047, 0.005511437077075243
-2.453271028037383, 0.007110162638127804
-2.3878504672897196, 0.00917262863367796
-2.322429906542056, 0.011833371594548225
-2.2570093457943923, 0.015265925787389278
-2.1915887850467293, 0.01969415694475174
-2.1261682242990654, 0.025406934320926666
-2.060747663551402, 0.032776832580566406
-1.9953271028037383, 0.0422845222055912
-1.9299065420560748, 0.0545501708984375
-1.8644859813084111, 0.07037375122308731
-1.7990654205607477, 0.09078731387853622
-1.7336448598130842, 0.11712236702442169
-1.6682242990654208, 0.15109649300575256
-1.6028037383177571, 0.1949256956577301
-1.5373831775700937, 0.2514684796333313
-1.47196261682243, 0.324413001537323
-1.4065420560747666, 0.41851672530174255
-1.3411214953271031, 0.5399174094200134
-1.2757009345794392, 0.6965336203575134
-1.2102803738317758, 0.8985795974731445
-1.1448598130841123, 1.1592345237731934
-1.0794392523364489, 1.4954978227615356
-1.014018691588785, 1.9293031692504883
-0.9485981308411215, 1.5399283170700073
-0.8831775700934581, 1.1936743259429932
-0.8177570093457946, 0.925275981426239
-0.7523364485981308, 0.7172271013259888
-0.6869158878504673, 0.555958092212677
-0.6214953271028039, 0.4309505522251129
-0.5560747663551404, 0.33405107259750366
-0.4906542056074765, 0.2589395046234131
-0.4252336448598131, 0.2007167786359787
-0.35981308411214963, 0.15558548271656036
-0.2943925233644862, 0.12060199677944183
-0.2289719626168223, 0.0934845432639122
-0.16355140186915884, 0.0724644884467125
-0.0981308411214954, 0.056170810014009476
-0.032710280373831946, 0.04354076087474823
0.0327102803738315, 0.03375060483813286
0.09813084112149495, 0.02616175450384617
0.1635514018691584, 0.020279264077544212
0.2289719626168223, 0.015719465911388397
0.29439252336448574, 0.012184935621917248
0.3598130841121492, 0.00944514386355877
0.42523364485981263, 0.007321396376937628
0.4906542056074761, 0.005675174295902252
0.55607476635514, 0.004399109166115522
0.621495327102803, 0.0034099663607776165
0.6869158878504669, 0.0026432336308062077
0.7523364485981308, 0.0020489017479121685
0.8177570093457938, 0.0015882039442658424
0.8831775700934577, 0.0012310950551182032
0.9485981308411215, 0.0009542827610857785
1.0140186915887845, 0.0007397119188681245
1.0794392523364484, 0.0005733868456445634
1.1448598130841123, 0.0004444608057383448
1.2102803738317753, 0.00034452343243174255
1.2757009345794392, 0.00026705709751695395
1.3411214953271022, 0.00020700909954030067
1.4065420560747661, 0.0001604629505891353
1.47196261682243, 0.00012438285921234637
1.537383177570093, 9.641527140047401e-05
1.602803738317757, 7.4736301030498e-05
1.66822429906542, 5.793178206658922e-05
1.7336448598130838, 4.4905733375344425e-05
1.7990654205607477, 3.480864688754082e-05
1.8644859813084107, 2.69818956439849e-05
1.9299065420560746, 2.0915014829370193e-05
1.9953271028037385, 1.621225783310365e-05
2.0607476635514015, 1.2566931218316313e-05
2.1261682242990654, 9.741247595229652e-06
2.1915887850467293, 7.550919235654874e-06
2.2570093457943923, 5.8530899877951015e-06
2.322429906542056, 4.537018867267761e-06
2.387850467289719, 3.5168661725037964e-06
2.453271028037383, 2.7260987280897098e-06
2.518691588785047, 2.113133177772397e-06
2.58411214953271, 1.637993705116969e-06
2.649532710280374, 1.269689619221026e-06
2.714953271028037, 9.841988912739907e-07
2.7803738317757007, 7.62900981499115e-07
2.8457943925233646, 5.913621521358436e-07
2.9112149532710276, 4.583938846280944e-07
2.9766355140186915, 3.5532434594642837e-07
3.0420560747663554, 2.7542938596525346e-07
3.1074766355140184, 2.1349889323118987e-07
3.1728971962616823, 1.6549351755656971e-07
3.238317757009346, 1.2828216711113782e-07
3.303738317757009, 9.943781975607635e-08
3.369158878504673, 7.707915727905856e-08
3.434579439252336, 5.974796124519344e-08
3.5, 4.631358763163007e-08


==> figures/bimodality/bayesian.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.74763145, 0.97192010, 0.22428865
0.02, 0.49526291, 0.95731965, 0.46205674
0.03, 0.35917899, 0.94162584, 0.58244685
0.04, 0.26211657, 0.93148873, 0.66937217
0.05, 0.20262869, 0.91882829, 0.71619959
0.06, 0.15099957, 0.90543159, 0.75443202
0.07, 0.13449530, 0.89184407, 0.75734876
0.08, 0.11799733, 0.87496059, 0.75696326
0.09, 0.10149936, 0.85891509, 0.75741574
0.10, 0.08499509, 0.84111090, 0.75611581
0.11, 0.06849712, 0.82583220, 0.75733508
0.12, 0.05199285, 0.81232745, 0.76033460
0.13, 0.03549488, 0.79730539, 0.76181052
0.14, 0.01899061, 0.78608916, 0.76709855
0.15, 0.00249264, 0.77360467, 0.77111204
0.16, 0.00000000, 0.76044735, 0.76044735
0.17, 0.00000000, 0.74945212, 0.74945212
0.18, 0.00000000, 0.73645792, 0.73645792
0.19, 0.00000000, 0.72234432, 0.72234432
0.20, 0.00000000, 0.70646870, 0.70646870
0.21, 0.00000000, 0.69654698, 0.69654698
0.22, 0.00000000, 0.68648945, 0.68648945
0.23, 0.00000000, 0.67641111, 0.67641111
0.24, 0.00000000, 0.66537438, 0.66537438
0.25, 0.00000000, 0.65444445, 0.65444445
0.26, 0.00000000, 0.64180331, 0.64180331
0.27, 0.00000000, 0.62926767, 0.62926767
0.28, 0.00000000, 0.61662921, 0.61662921
0.29, 0.00000000, 0.60714269, 0.60714269
0.30, 0.00000000, 0.59430042, 0.59430042
0.31, 0.00000000, 0.57847399, 0.57847399
0.32, 0.00000000, 0.56478514, 0.56478514
0.33, 0.00000000, 0.55396770, 0.55396770
0.34, 0.00000000, 0.54710116, 0.54710116
0.35, 0.00000000, 0.54139940, 0.54139940
0.36, 0.00000000, 0.53445778, 0.53445778
0.37, 0.00000000, 0.52964452, 0.52964452
0.38, 0.00000000, 0.52567842, 0.52567842
0.39, 0.00000000, 0.51868818, 0.51868818
0.40, 0.00000000, 0.50699749, 0.50699749
0.41, 0.00000000, 0.49453743, 0.49453743
0.42, 0.00000000, 0.47787116, 0.47787116
0.43, 0.00000000, 0.46176923, 0.46176923
0.44, 0.00000000, 0.44478750, 0.44478750
0.45, 0.00000000, 0.42700568, 0.42700568
0.46, 0.00000000, 0.40994876, 0.40994876
0.47, 0.00000000, 0.39330442, 0.39330442
0.48, 0.00000000, 0.37366187, 0.37366187
0.49, 0.00000000, 0.35581085, 0.35581085
0.50, 0.00000000, 0.33536198, 0.33536198
0.51, 0.00000000, 0.31794167, 0.31794167
0.52, 0.00000000, 0.30602208, 0.30602208
0.53, 0.00000000, 0.30059108, 0.30059108
0.54, 0.00000000, 0.29017356, 0.29017356
0.55, 0.00000000, 0.28022663, 0.28022663
0.56, 0.00000000, 0.27428296, 0.27428296
0.57, 0.00000000, 0.27041226, 0.27041226
0.58, 0.00000000, 0.26861999, 0.26861999
0.59, 0.00000000, 0.26696799, 0.26696799
0.60, 0.00000000, 0.26388092, 0.26388092
0.61, 0.00000000, 0.25732384, 0.25732384
0.62, 0.00000000, 0.25005670, 0.25005670
0.63, 0.00000000, 0.24361166, 0.24361166
0.64, 0.00000000, 0.24044608, 0.24044608
0.65, 0.00000000, 0.23644197, 0.23644197
0.66, 0.00000000, 0.23201843, 0.23201843
0.67, 0.00000000, 0.22622737, 0.22622737
0.68, 0.00000000, 0.22273404, 0.22273404
0.69, 0.00000000, 0.21985634, 0.21985634
0.70, 0.00000000, 0.21097390, 0.21097390
0.71, 0.00000000, 0.20421537, 0.20421537
0.72, 0.00000000, 0.19757481, 0.19757481
0.73, 0.00000000, 0.19303113, 0.19303113
0.74, 0.00000000, 0.18847924, 0.18847924
0.75, 0.00000000, 0.18066963, 0.18066963
0.76, 0.00000000, 0.17458113, 0.17458113
0.77, 0.00000000, 0.16582860, 0.16582860
0.78, 0.00000000, 0.15913189, 0.15913189
0.79, 0.00000000, 0.14975484, 0.14975484
0.80, 0.00000000, 0.14097238, 0.14097238
0.81, 0.00000000, 0.13114270, 0.13114270
0.82, 0.00000000, 0.12357517, 0.12357517
0.83, 0.00000000, 0.11536491, 0.11536491
0.84, 0.00000000, 0.10626886, 0.10626886
0.85, 0.00000000, 0.09877642, 0.09877642
0.86, 0.00000000, 0.09110608, 0.09110608
0.87, 0.00000000, 0.08354438, 0.08354438
0.88, 0.00000000, 0.07624125, 0.07624125
0.89, 0.00000000, 0.07298298, 0.07298298
0.90, 0.00000000, 0.06550218, 0.06550218
0.91, 0.00000000, 0.05980349, 0.05980349
0.92, 0.00000000, 0.05718823, 0.05718823
0.93, 0.00000000, 0.05512322, 0.05512322
0.94, 0.00000000, 0.05206776, 0.05206776
0.95, 0.00000000, 0.04273848, 0.04273848
0.96, 0.00000000, 0.03296447, 0.03296447
0.97, 0.00000000, 0.02123121, 0.02123121
0.98, 0.00000000, 0.01495496, 0.01495496
0.99, 0.00000000, 0.00793903, 0.00793903


==> figures/bimodality/discrete.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.74763145, 0.98070787, 0.23307642
0.02, 0.49526291, 0.94402460, 0.44876170
0.03, 0.35917899, 0.89703664, 0.53785765
0.04, 0.26211657, 0.85403018, 0.59191361
0.05, 0.20262869, 0.81342306, 0.61079436
0.06, 0.15099957, 0.77437747, 0.62337789
0.07, 0.13449530, 0.73487443, 0.60037912
0.08, 0.11799733, 0.69636415, 0.57836682
0.09, 0.10149936, 0.66089261, 0.55939325
0.10, 0.08499509, 0.63614005, 0.55114496
0.11, 0.06849712, 0.61312068, 0.54462357
0.12, 0.05199285, 0.59217228, 0.54017943
0.13, 0.03549488, 0.57595877, 0.54046390
0.14, 0.01899061, 0.56144143, 0.54245082
0.15, 0.00249264, 0.54890225, 0.54640961
0.16, 0.00000000, 0.53648903, 0.53648903
0.17, 0.00000000, 0.52520319, 0.52520319
0.18, 0.00000000, 0.51300400, 0.51300400
0.19, 0.00000000, 0.50107092, 0.50107092
0.20, 0.00000000, 0.49058279, 0.49058279
0.21, 0.00000000, 0.48094462, 0.48094462
0.22, 0.00000000, 0.47266876, 0.47266876
0.23, 0.00000000, 0.46538994, 0.46538994
0.24, 0.00000000, 0.45616813, 0.45616813
0.25, 0.00000000, 0.44670689, 0.44670689
0.26, 0.00000000, 0.43666465, 0.43666465
0.27, 0.00000000, 0.42823407, 0.42823407
0.28, 0.00000000, 0.42008515, 0.42008515
0.29, 0.00000000, 0.41014096, 0.41014096
0.30, 0.00000000, 0.40139080, 0.40139080
0.31, 0.00000000, 0.39062653, 0.39062653
0.32, 0.00000000, 0.38385678, 0.38385678
0.33, 0.00000000, 0.37633829, 0.37633829
0.34, 0.00000000, 0.36695636, 0.36695636
0.35, 0.00000000, 0.35698226, 0.35698226
0.36, 0.00000000, 0.34601873, 0.34601873
0.37, 0.00000000, 0.33680091, 0.33680091
0.38, 0.00000000, 0.32831139, 0.32831139
0.39, 0.00000000, 0.32465658, 0.32465658
0.40, 0.00000000, 0.32234660, 0.32234660
0.41, 0.00000000, 0.31669629, 0.31669629
0.42, 0.00000000, 0.30988489, 0.30988489
0.43, 0.00000000, 0.30427114, 0.30427114
0.44, 0.00000000, 0.29707055, 0.29707055
0.45, 0.00000000, 0.29030855, 0.29030855
0.46, 0.00000000, 0.28564939, 0.28564939
0.47, 0.00000000, 0.28122943, 0.28122943
0.48, 0.00000000, 0.27477076, 0.27477076
0.49, 0.00000000, 0.26178975, 0.26178975
0.50, 0.00000000, 0.24886509, 0.24886509
0.51, 0.00000000, 0.23655482, 0.23655482
0.52, 0.00000000, 0.22357148, 0.22357148
0.53, 0.00000000, 0.21078208, 0.21078208
0.54, 0.00000000, 0.20338606, 0.20338606
0.55, 0.00000000, 0.19855984, 0.19855984
0.56, 0.00000000, 0.19504812, 0.19504812
0.57, 0.00000000, 0.19058896, 0.19058896
0.58, 0.00000000, 0.18604921, 0.18604921
0.59, 0.00000000, 0.18386104, 0.18386104
0.60, 0.00000000, 0.18255598, 0.18255598
0.61, 0.00000000, 0.18120866, 0.18120866
0.62, 0.00000000, 0.17982829, 0.17982829
0.63, 0.00000000, 0.17839345, 0.17839345
0.64, 0.00000000, 0.17698157, 0.17698157
0.65, 0.00000000, 0.17454880, 0.17454880
0.66, 0.00000000, 0.17352225, 0.17352225
0.67, 0.00000000, 0.17193172, 0.17193172
0.68, 0.00000000, 0.16866580, 0.16866580
0.69, 0.00000000, 0.16639189, 0.16639189
0.70, 0.00000000, 0.16343416, 0.16343416
0.71, 0.00000000, 0.16087119, 0.16087119
0.72, 0.00000000, 0.15828046, 0.15828046
0.73, 0.00000000, 0.15453882, 0.15453882
0.74, 0.00000000, 0.15208732, 0.15208732
0.75, 0.00000000, 0.14937537, 0.14937537
0.76, 0.00000000, 0.14693715, 0.14693715
0.77, 0.00000000, 0.14431416, 0.14431416
0.78, 0.00000000, 0.13963920, 0.13963920
0.79, 0.00000000, 0.13345539, 0.13345539
0.80, 0.00000000, 0.12920099, 0.12920099
0.81, 0.00000000, 0.12418759, 0.12418759
0.82, 0.00000000, 0.11733207, 0.11733207
0.83, 0.00000000, 0.10994328, 0.10994328
0.84, 0.00000000, 0.10077839, 0.10077839
0.85, 0.00000000, 0.09309160, 0.09309160
0.86, 0.00000000, 0.08511948, 0.08511948
0.87, 0.00000000, 0.07881087, 0.07881087
0.88, 0.00000000, 0.07137946, 0.07137946
0.89, 0.00000000, 0.06513426, 0.06513426
0.90, 0.00000000, 0.05467847, 0.05467847
0.91, 0.00000000, 0.04836687, 0.04836687
0.92, 0.00000000, 0.04319313, 0.04319313
0.93, 0.00000000, 0.03960373, 0.03960373
0.94, 0.00000000, 0.03209917, 0.03209917
0.95, 0.00000000, 0.02572967, 0.02572967
0.96, 0.00000000, 0.01971173, 0.01971173
0.97, 0.00000000, 0.01564294, 0.01564294
0.98, 0.00000000, 0.01072768, 0.01072768
0.99, 0.00000000, 0.00542728, 0.00542728


==> figures/bimodality/ib-inn.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.74763145, 0.89305407, 0.14542262
0.02, 0.49526291, 0.81683190, 0.32156899
0.03, 0.35917899, 0.77147244, 0.41229345
0.04, 0.26211657, 0.73952690, 0.47741034
0.05, 0.20262869, 0.70994637, 0.50731768
0.06, 0.15099957, 0.68204047, 0.53104090
0.07, 0.13449530, 0.65464495, 0.52014964
0.08, 0.11799733, 0.62780237, 0.50980504
0.09, 0.10149936, 0.60156145, 0.50006209
0.10, 0.08499509, 0.57773309, 0.49273800
0.11, 0.06849712, 0.55579587, 0.48729875
0.12, 0.05199285, 0.53481250, 0.48281965
0.13, 0.03549488, 0.51425067, 0.47875580
0.14, 0.01899061, 0.49458575, 0.47559515
0.15, 0.00249264, 0.47487711, 0.47238447
0.16, 0.00000000, 0.45489975, 0.45489975
0.17, 0.00000000, 0.43790439, 0.43790439
0.18, 0.00000000, 0.42173712, 0.42173712
0.19, 0.00000000, 0.40592952, 0.40592952
0.20, 0.00000000, 0.39118504, 0.39118504
0.21, 0.00000000, 0.37508573, 0.37508573
0.22, 0.00000000, 0.36182715, 0.36182715
0.23, 0.00000000, 0.34871796, 0.34871796
0.24, 0.00000000, 0.33717113, 0.33717113
0.25, 0.00000000, 0.32376437, 0.32376437
0.26, 0.00000000, 0.31015666, 0.31015666
0.27, 0.00000000, 0.29914814, 0.29914814
0.28, 0.00000000, 0.29410641, 0.29410641
0.29, 0.00000000, 0.28924476, 0.28924476
0.30, 0.00000000, 0.28426199, 0.28426199
0.31, 0.00000000, 0.27623155, 0.27623155
0.32, 0.00000000, 0.27120404, 0.27120404
0.33, 0.00000000, 0.26531550, 0.26531550
0.34, 0.00000000, 0.25993737, 0.25993737
0.35, 0.00000000, 0.25408565, 0.25408565
0.36, 0.00000000, 0.24805519, 0.24805519
0.37, 0.00000000, 0.24481363, 0.24481363
0.38, 0.00000000, 0.24199942, 0.24199942
0.39, 0.00000000, 0.23894376, 0.23894376
0.40, 0.00000000, 0.23338351, 0.23338351
0.41, 0.00000000, 0.22880776, 0.22880776
0.42, 0.00000000, 0.22628740, 0.22628740
0.43, 0.00000000, 0.22473006, 0.22473006
0.44, 0.00000000, 0.22368411, 0.22368411
0.45, 0.00000000, 0.22285041, 0.22285041
0.46, 0.00000000, 0.21859574, 0.21859574
0.47, 0.00000000, 0.21053098, 0.21053098
0.48, 0.00000000, 0.20283030, 0.20283030
0.49, 0.00000000, 0.19565249, 0.19565249
0.50, 0.00000000, 0.18853264, 0.18853264
0.51, 0.00000000, 0.18043663, 0.18043663
0.52, 0.00000000, 0.17212092, 0.17212092
0.53, 0.00000000, 0.16505004, 0.16505004
0.54, 0.00000000, 0.15735633, 0.15735633
0.55, 0.00000000, 0.15086395, 0.15086395
0.56, 0.00000000, 0.14457772, 0.14457772
0.57, 0.00000000, 0.13924497, 0.13924497
0.58, 0.00000000, 0.13559955, 0.13559955
0.59, 0.00000000, 0.13453163, 0.13453163
0.60, 0.00000000, 0.13288576, 0.13288576
0.61, 0.00000000, 0.13212893, 0.13212893
0.62, 0.00000000, 0.13186956, 0.13186956
0.63, 0.00000000, 0.13114936, 0.13114936
0.64, 0.00000000, 0.12872201, 0.12872201
0.65, 0.00000000, 0.12724872, 0.12724872
0.66, 0.00000000, 0.12530279, 0.12530279
0.67, 0.00000000, 0.12317229, 0.12317229
0.68, 0.00000000, 0.12013533, 0.12013533
0.69, 0.00000000, 0.11842195, 0.11842195
0.70, 0.00000000, 0.11663764, 0.11663764
0.71, 0.00000000, 0.11472356, 0.11472356
0.72, 0.00000000, 0.11327843, 0.11327843
0.73, 0.00000000, 0.11202690, 0.11202690
0.74, 0.00000000, 0.11016298, 0.11016298
0.75, 0.00000000, 0.10769982, 0.10769982
0.76, 0.00000000, 0.10641603, 0.10641603
0.77, 0.00000000, 0.10429182, 0.10429182
0.78, 0.00000000, 0.10096185, 0.10096185
0.79, 0.00000000, 0.09716225, 0.09716225
0.80, 0.00000000, 0.09417947, 0.09417947
0.81, 0.00000000, 0.08907442, 0.08907442
0.82, 0.00000000, 0.08511240, 0.08511240
0.83, 0.00000000, 0.08012240, 0.08012240
0.84, 0.00000000, 0.07474461, 0.07474461
0.85, 0.00000000, 0.06686559, 0.06686559
0.86, 0.00000000, 0.06235393, 0.06235393
0.87, 0.00000000, 0.05792426, 0.05792426
0.88, 0.00000000, 0.05169424, 0.05169424
0.89, 0.00000000, 0.04758292, 0.04758292
0.90, 0.00000000, 0.04210522, 0.04210522
0.91, 0.00000000, 0.03684159, 0.03684159
0.92, 0.00000000, 0.03196716, 0.03196716
0.93, 0.00000000, 0.02670974, 0.02670974
0.94, 0.00000000, 0.02197616, 0.02197616
0.95, 0.00000000, 0.01773852, 0.01773852
0.96, 0.00000000, 0.01522507, 0.01522507
0.97, 0.00000000, 0.01123384, 0.01123384
0.98, 0.00000000, 0.00776886, 0.00776886
0.99, 0.00000000, 0.00367412, 0.00367412


==> figures/bimodality/random.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.74763145, 0.99061424, 0.24298279
0.02, 0.49526291, 0.98051797, 0.48525507
0.03, 0.35917899, 0.97077167, 0.61159268
0.04, 0.26211657, 0.96052466, 0.69840809
0.05, 0.20262869, 0.95098409, 0.74835539
0.06, 0.15099957, 0.94122036, 0.79022079
0.07, 0.13449530, 0.93224383, 0.79774853
0.08, 0.11799733, 0.92152249, 0.80352515
0.09, 0.10149936, 0.91129029, 0.80979093
0.10, 0.08499509, 0.90124482, 0.81624973
0.11, 0.06849712, 0.89231170, 0.82381458
0.12, 0.05199285, 0.88264077, 0.83064792
0.13, 0.03549488, 0.87262861, 0.83713373
0.14, 0.01899061, 0.86157418, 0.84258357
0.15, 0.00249264, 0.85138175, 0.84888911
0.16, 0.00000000, 0.84162843, 0.84162843
0.17, 0.00000000, 0.83164637, 0.83164637
0.18, 0.00000000, 0.82186087, 0.82186087
0.19, 0.00000000, 0.81175708, 0.81175708
0.20, 0.00000000, 0.80143030, 0.80143030
0.21, 0.00000000, 0.79172032, 0.79172032
0.22, 0.00000000, 0.78154112, 0.78154112
0.23, 0.00000000, 0.77136963, 0.77136963
0.24, 0.00000000, 0.76157280, 0.76157280
0.25, 0.00000000, 0.75224765, 0.75224765
0.26, 0.00000000, 0.74240729, 0.74240729
0.27, 0.00000000, 0.73222323, 0.73222323
0.28, 0.00000000, 0.72116674, 0.72116674
0.29, 0.00000000, 0.71206733, 0.71206733
0.30, 0.00000000, 0.70234568, 0.70234568
0.31, 0.00000000, 0.69242546, 0.69242546
0.32, 0.00000000, 0.68247343, 0.68247343
0.33, 0.00000000, 0.67189152, 0.67189152
0.34, 0.00000000, 0.66198326, 0.66198326
0.35, 0.00000000, 0.65195529, 0.65195529
0.36, 0.00000000, 0.64107075, 0.64107075
0.37, 0.00000000, 0.63082374, 0.63082374
0.38, 0.00000000, 0.62090559, 0.62090559
0.39, 0.00000000, 0.60990191, 0.60990191
0.40, 0.00000000, 0.60072168, 0.60072168
0.41, 0.00000000, 0.59163357, 0.59163357
0.42, 0.00000000, 0.58258201, 0.58258201
0.43, 0.00000000, 0.57290125, 0.57290125
0.44, 0.00000000, 0.56282216, 0.56282216
0.45, 0.00000000, 0.55239065, 0.55239065
0.46, 0.00000000, 0.54242922, 0.54242922
0.47, 0.00000000, 0.53132899, 0.53132899
0.48, 0.00000000, 0.52083222, 0.52083222
0.49, 0.00000000, 0.51126343, 0.51126343
0.50, 0.00000000, 0.50133967, 0.50133967
0.51, 0.00000000, 0.49091547, 0.49091547
0.52, 0.00000000, 0.48168477, 0.48168477
0.53, 0.00000000, 0.47147620, 0.47147620
0.54, 0.00000000, 0.46165067, 0.46165067
0.55, 0.00000000, 0.45222234, 0.45222234
0.56, 0.00000000, 0.44244107, 0.44244107
0.57, 0.00000000, 0.43161449, 0.43161449
0.58, 0.00000000, 0.42154932, 0.42154932
0.59, 0.00000000, 0.41111222, 0.41111222
0.60, 0.00000000, 0.40165679, 0.40165679
0.61, 0.00000000, 0.39217437, 0.39217437
0.62, 0.00000000, 0.38198099, 0.38198099
0.63, 0.00000000, 0.37189642, 0.37189642
0.64, 0.00000000, 0.36175898, 0.36175898
0.65, 0.00000000, 0.35182929, 0.35182929
0.66, 0.00000000, 0.34152104, 0.34152104
0.67, 0.00000000, 0.33186379, 0.33186379
0.68, 0.00000000, 0.32169524, 0.32169524
0.69, 0.00000000, 0.31144170, 0.31144170
0.70, 0.00000000, 0.30083745, 0.30083745
0.71, 0.00000000, 0.29018149, 0.29018149
0.72, 0.00000000, 0.28028868, 0.28028868
0.73, 0.00000000, 0.27031320, 0.27031320
0.74, 0.00000000, 0.26005020, 0.26005020
0.75, 0.00000000, 0.25017813, 0.25017813
0.76, 0.00000000, 0.24055198, 0.24055198
0.77, 0.00000000, 0.23013951, 0.23013951
0.78, 0.00000000, 0.21825317, 0.21825317
0.79, 0.00000000, 0.20879281, 0.20879281
0.80, 0.00000000, 0.19807912, 0.19807912
0.81, 0.00000000, 0.18908606, 0.18908606
0.82, 0.00000000, 0.17872881, 0.17872881
0.83, 0.00000000, 0.16902974, 0.16902974
0.84, 0.00000000, 0.15858262, 0.15858262
0.85, 0.00000000, 0.14862857, 0.14862857
0.86, 0.00000000, 0.13876594, 0.13876594
0.87, 0.00000000, 0.12893237, 0.12893237
0.88, 0.00000000, 0.11796118, 0.11796118
0.89, 0.00000000, 0.10792269, 0.10792269
0.90, 0.00000000, 0.09810717, 0.09810717
0.91, 0.00000000, 0.08807967, 0.08807967
0.92, 0.00000000, 0.07836417, 0.07836417
0.93, 0.00000000, 0.06851045, 0.06851045
0.94, 0.00000000, 0.05939580, 0.05939580
0.95, 0.00000000, 0.04945937, 0.04945937
0.96, 0.00000000, 0.03944163, 0.03944163
0.97, 0.00000000, 0.02963128, 0.02963128
0.98, 0.00000000, 0.01928537, 0.01928537
0.99, 0.00000000, 0.01025285, 0.01025285


==> figures/bimodality_betas/0.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.74763145, 0.98573257, 0.23810112
0.02, 0.49526291, 0.97427893, 0.47901602
0.03, 0.35917899, 0.96381532, 0.60463633
0.04, 0.26211657, 0.95384903, 0.69173247
0.05, 0.20262869, 0.94458693, 0.74195824
0.06, 0.15099957, 0.93554728, 0.78454771
0.07, 0.13449530, 0.92810401, 0.79360870
0.08, 0.11799733, 0.91985238, 0.80185505
0.09, 0.10149936, 0.91336383, 0.81186447
0.10, 0.08499509, 0.90701778, 0.82202269
0.11, 0.06849712, 0.90145005, 0.83295293
0.12, 0.05199285, 0.89586321, 0.84387036
0.13, 0.03549488, 0.89117034, 0.85567547
0.14, 0.01899061, 0.88590449, 0.86691388
0.15, 0.00249264, 0.88105237, 0.87855973
0.16, 0.00000000, 0.87637723, 0.87637723
0.17, 0.00000000, 0.87102978, 0.87102978
0.18, 0.00000000, 0.86585494, 0.86585494
0.19, 0.00000000, 0.86096082, 0.86096082
0.20, 0.00000000, 0.85531711, 0.85531711
0.21, 0.00000000, 0.85011621, 0.85011621
0.22, 0.00000000, 0.84485849, 0.84485849
0.23, 0.00000000, 0.83900876, 0.83900876
0.24, 0.00000000, 0.83311046, 0.83311046
0.25, 0.00000000, 0.82768566, 0.82768566
0.26, 0.00000000, 0.82158644, 0.82158644
0.27, 0.00000000, 0.81553670, 0.81553670
0.28, 0.00000000, 0.81016605, 0.81016605
0.29, 0.00000000, 0.80401872, 0.80401872
0.30, 0.00000000, 0.79813204, 0.79813204
0.31, 0.00000000, 0.79151862, 0.79151862
0.32, 0.00000000, 0.78559412, 0.78559412
0.33, 0.00000000, 0.77846160, 0.77846160
0.34, 0.00000000, 0.77225124, 0.77225124
0.35, 0.00000000, 0.76512104, 0.76512104
0.36, 0.00000000, 0.75674107, 0.75674107
0.37, 0.00000000, 0.74851741, 0.74851741
0.38, 0.00000000, 0.73861124, 0.73861124
0.39, 0.00000000, 0.72714966, 0.72714966
0.40, 0.00000000, 0.71549945, 0.71549945
0.41, 0.00000000, 0.70308744, 0.70308744
0.42, 0.00000000, 0.69158354, 0.69158354
0.43, 0.00000000, 0.67969067, 0.67969067
0.44, 0.00000000, 0.66801038, 0.66801038
0.45, 0.00000000, 0.65671776, 0.65671776
0.46, 0.00000000, 0.64451215, 0.64451215
0.47, 0.00000000, 0.63248272, 0.63248272
0.48, 0.00000000, 0.62055448, 0.62055448
0.49, 0.00000000, 0.60909217, 0.60909217
0.50, 0.00000000, 0.59911334, 0.59911334
0.51, 0.00000000, 0.58902040, 0.58902040
0.52, 0.00000000, 0.57925481, 0.57925481
0.53, 0.00000000, 0.56958684, 0.56958684
0.54, 0.00000000, 0.55988116, 0.55988116
0.55, 0.00000000, 0.54875509, 0.54875509
0.56, 0.00000000, 0.53904725, 0.53904725
0.57, 0.00000000, 0.52992797, 0.52992797
0.58, 0.00000000, 0.52042934, 0.52042934
0.59, 0.00000000, 0.51025475, 0.51025475
0.60, 0.00000000, 0.50099975, 0.50099975
0.61, 0.00000000, 0.49143663, 0.49143663
0.62, 0.00000000, 0.48318246, 0.48318246
0.63, 0.00000000, 0.47463130, 0.47463130
0.64, 0.00000000, 0.46552972, 0.46552972
0.65, 0.00000000, 0.45681114, 0.45681114
0.66, 0.00000000, 0.44845444, 0.44845444
0.67, 0.00000000, 0.44012043, 0.44012043
0.68, 0.00000000, 0.43223231, 0.43223231
0.69, 0.00000000, 0.42391101, 0.42391101
0.70, 0.00000000, 0.41483878, 0.41483878
0.71, 0.00000000, 0.40665730, 0.40665730
0.72, 0.00000000, 0.39753954, 0.39753954
0.73, 0.00000000, 0.38896473, 0.38896473
0.74, 0.00000000, 0.37899240, 0.37899240
0.75, 0.00000000, 0.37042341, 0.37042341
0.76, 0.00000000, 0.36028108, 0.36028108
0.77, 0.00000000, 0.35056547, 0.35056547
0.78, 0.00000000, 0.34162290, 0.34162290
0.79, 0.00000000, 0.33179671, 0.33179671
0.80, 0.00000000, 0.32179181, 0.32179181
0.81, 0.00000000, 0.31125135, 0.31125135
0.82, 0.00000000, 0.30033816, 0.30033816
0.83, 0.00000000, 0.28857955, 0.28857955
0.84, 0.00000000, 0.27711102, 0.27711102
0.85, 0.00000000, 0.26403005, 0.26403005
0.86, 0.00000000, 0.25214859, 0.25214859
0.87, 0.00000000, 0.23912290, 0.23912290
0.88, 0.00000000, 0.22637092, 0.22637092
0.89, 0.00000000, 0.21385148, 0.21385148
0.90, 0.00000000, 0.20144239, 0.20144239
0.91, 0.00000000, 0.18853475, 0.18853475
0.92, 0.00000000, 0.17513812, 0.17513812
0.93, 0.00000000, 0.16171991, 0.16171991
0.94, 0.00000000, 0.14702959, 0.14702959
0.95, 0.00000000, 0.13116682, 0.13116682
0.96, 0.00000000, 0.11225627, 0.11225627
0.97, 0.00000000, 0.09129880, 0.09129880
0.98, 0.00000000, 0.06509114, 0.06509114
0.99, 0.00000000, 0.03671982, 0.03671982


==> figures/bimodality_betas/1.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.74763145, 0.95717470, 0.20954324
0.02, 0.49526291, 0.92751336, 0.43225045
0.03, 0.35917899, 0.90302260, 0.54384362
0.04, 0.26211657, 0.88192324, 0.61980668
0.05, 0.20262869, 0.86302818, 0.66039949
0.06, 0.15099957, 0.84469089, 0.69369132
0.07, 0.13449530, 0.82638267, 0.69188737
0.08, 0.11799733, 0.80889496, 0.69089763
0.09, 0.10149936, 0.79143965, 0.68994029
0.10, 0.08499509, 0.77485772, 0.68986263
0.11, 0.06849712, 0.75784575, 0.68934863
0.12, 0.05199285, 0.74011469, 0.68812184
0.13, 0.03549488, 0.72328178, 0.68778690
0.14, 0.01899061, 0.70657112, 0.68758052
0.15, 0.00249264, 0.68899584, 0.68650320
0.16, 0.00000000, 0.67185105, 0.67185105
0.17, 0.00000000, 0.65522120, 0.65522120
0.18, 0.00000000, 0.63824777, 0.63824777
0.19, 0.00000000, 0.62002049, 0.62002049
0.20, 0.00000000, 0.60224926, 0.60224926
0.21, 0.00000000, 0.58538381, 0.58538381
0.22, 0.00000000, 0.56741195, 0.56741195
0.23, 0.00000000, 0.54946447, 0.54946447
0.24, 0.00000000, 0.53091583, 0.53091583
0.25, 0.00000000, 0.51228769, 0.51228769
0.26, 0.00000000, 0.49433431, 0.49433431
0.27, 0.00000000, 0.47473504, 0.47473504
0.28, 0.00000000, 0.45676512, 0.45676512
0.29, 0.00000000, 0.43594965, 0.43594965
0.30, 0.00000000, 0.41505127, 0.41505127
0.31, 0.00000000, 0.40203739, 0.40203739
0.32, 0.00000000, 0.38925585, 0.38925585
0.33, 0.00000000, 0.37984392, 0.37984392
0.34, 0.00000000, 0.37233657, 0.37233657
0.35, 0.00000000, 0.36543166, 0.36543166
0.36, 0.00000000, 0.35775086, 0.35775086
0.37, 0.00000000, 0.34879370, 0.34879370
0.38, 0.00000000, 0.34059809, 0.34059809
0.39, 0.00000000, 0.32705200, 0.32705200
0.40, 0.00000000, 0.31615054, 0.31615054
0.41, 0.00000000, 0.30576467, 0.30576467
0.42, 0.00000000, 0.29276048, 0.29276048
0.43, 0.00000000, 0.27982798, 0.27982798
0.44, 0.00000000, 0.26766145, 0.26766145
0.45, 0.00000000, 0.25994654, 0.25994654
0.46, 0.00000000, 0.25253124, 0.25253124
0.47, 0.00000000, 0.24868410, 0.24868410
0.48, 0.00000000, 0.24608927, 0.24608927
0.49, 0.00000000, 0.24084378, 0.24084378
0.50, 0.00000000, 0.23677592, 0.23677592
0.51, 0.00000000, 0.23115575, 0.23115575
0.52, 0.00000000, 0.22641093, 0.22641093
0.53, 0.00000000, 0.21978711, 0.21978711
0.54, 0.00000000, 0.21498330, 0.21498330
0.55, 0.00000000, 0.20769606, 0.20769606
0.56, 0.00000000, 0.19681146, 0.19681146
0.57, 0.00000000, 0.18733317, 0.18733317
0.58, 0.00000000, 0.17892773, 0.17892773
0.59, 0.00000000, 0.17538490, 0.17538490
0.60, 0.00000000, 0.17296825, 0.17296825
0.61, 0.00000000, 0.17190022, 0.17190022
0.62, 0.00000000, 0.17105154, 0.17105154
0.63, 0.00000000, 0.17061841, 0.17061841
0.64, 0.00000000, 0.16694212, 0.16694212
0.65, 0.00000000, 0.16341667, 0.16341667
0.66, 0.00000000, 0.16024860, 0.16024860
0.67, 0.00000000, 0.15645055, 0.15645055
0.68, 0.00000000, 0.15362962, 0.15362962
0.69, 0.00000000, 0.15083286, 0.15083286
0.70, 0.00000000, 0.14689383, 0.14689383
0.71, 0.00000000, 0.14348818, 0.14348818
0.72, 0.00000000, 0.14110706, 0.14110706
0.73, 0.00000000, 0.13839426, 0.13839426
0.74, 0.00000000, 0.13642344, 0.13642344
0.75, 0.00000000, 0.13400825, 0.13400825
0.76, 0.00000000, 0.13116491, 0.13116491
0.77, 0.00000000, 0.12782500, 0.12782500
0.78, 0.00000000, 0.12396188, 0.12396188
0.79, 0.00000000, 0.12057838, 0.12057838
0.80, 0.00000000, 0.11787253, 0.11787253
0.81, 0.00000000, 0.11339492, 0.11339492
0.82, 0.00000000, 0.10657326, 0.10657326
0.83, 0.00000000, 0.10239060, 0.10239060
0.84, 0.00000000, 0.09704173, 0.09704173
0.85, 0.00000000, 0.09262625, 0.09262625
0.86, 0.00000000, 0.08773906, 0.08773906
0.87, 0.00000000, 0.08183342, 0.08183342
0.88, 0.00000000, 0.07570438, 0.07570438
0.89, 0.00000000, 0.06968117, 0.06968117
0.90, 0.00000000, 0.06363091, 0.06363091
0.91, 0.00000000, 0.05698524, 0.05698524
0.92, 0.00000000, 0.05114437, 0.05114437
0.93, 0.00000000, 0.04399650, 0.04399650
0.94, 0.00000000, 0.03766891, 0.03766891
0.95, 0.00000000, 0.02843852, 0.02843852
0.96, 0.00000000, 0.02337802, 0.02337802
0.97, 0.00000000, 0.01852392, 0.01852392
0.98, 0.00000000, 0.01198550, 0.01198550
0.99, 0.00000000, 0.00607762, 0.00607762


==> figures/bimodality_betas/2.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.74763145, 0.91149613, 0.16386468
0.02, 0.49526291, 0.85113149, 0.35586858
0.03, 0.35917899, 0.80472669, 0.44554770
0.04, 0.26211657, 0.76066696, 0.49855040
0.05, 0.20262869, 0.71799537, 0.51536668
0.06, 0.15099957, 0.67459645, 0.52359688
0.07, 0.13449530, 0.64102714, 0.50653184
0.08, 0.11799733, 0.61407783, 0.49608050
0.09, 0.10149936, 0.58765084, 0.48615148
0.10, 0.08499509, 0.55989529, 0.47490020
0.11, 0.06849712, 0.53972502, 0.47122790
0.12, 0.05199285, 0.51900792, 0.46701507
0.13, 0.03549488, 0.50103127, 0.46553639
0.14, 0.01899061, 0.48327811, 0.46428750
0.15, 0.00249264, 0.46744801, 0.46495537
0.16, 0.00000000, 0.45241968, 0.45241968
0.17, 0.00000000, 0.43619976, 0.43619976
0.18, 0.00000000, 0.42006411, 0.42006411
0.19, 0.00000000, 0.40360505, 0.40360505
0.20, 0.00000000, 0.39226125, 0.39226125
0.21, 0.00000000, 0.38194293, 0.38194293
0.22, 0.00000000, 0.37093761, 0.37093761
0.23, 0.00000000, 0.36143298, 0.36143298
0.24, 0.00000000, 0.35156317, 0.35156317
0.25, 0.00000000, 0.34125749, 0.34125749
0.26, 0.00000000, 0.33084960, 0.33084960
0.27, 0.00000000, 0.32226213, 0.32226213
0.28, 0.00000000, 0.31267146, 0.31267146
0.29, 0.00000000, 0.30633659, 0.30633659
0.30, 0.00000000, 0.30103964, 0.30103964
0.31, 0.00000000, 0.29653992, 0.29653992
0.32, 0.00000000, 0.29219111, 0.29219111
0.33, 0.00000000, 0.28770306, 0.28770306
0.34, 0.00000000, 0.28271468, 0.28271468
0.35, 0.00000000, 0.27354368, 0.27354368
0.36, 0.00000000, 0.26798059, 0.26798059
0.37, 0.00000000, 0.26338509, 0.26338509
0.38, 0.00000000, 0.26038534, 0.26038534
0.39, 0.00000000, 0.25690002, 0.25690002
0.40, 0.00000000, 0.25421335, 0.25421335
0.41, 0.00000000, 0.25272936, 0.25272936
0.42, 0.00000000, 0.25116425, 0.25116425
0.43, 0.00000000, 0.24695988, 0.24695988
0.44, 0.00000000, 0.23946089, 0.23946089
0.45, 0.00000000, 0.23190120, 0.23190120
0.46, 0.00000000, 0.22293375, 0.22293375
0.47, 0.00000000, 0.21445168, 0.21445168
0.48, 0.00000000, 0.20615898, 0.20615898
0.49, 0.00000000, 0.19513868, 0.19513868
0.50, 0.00000000, 0.18630444, 0.18630444
0.51, 0.00000000, 0.17660233, 0.17660233
0.52, 0.00000000, 0.16536878, 0.16536878
0.53, 0.00000000, 0.15392784, 0.15392784
0.54, 0.00000000, 0.14425888, 0.14425888
0.55, 0.00000000, 0.14150631, 0.14150631
0.56, 0.00000000, 0.13993237, 0.13993237
0.57, 0.00000000, 0.13830478, 0.13830478
0.58, 0.00000000, 0.13700801, 0.13700801
0.59, 0.00000000, 0.13475960, 0.13475960
0.60, 0.00000000, 0.13350654, 0.13350654
0.61, 0.00000000, 0.13211862, 0.13211862
0.62, 0.00000000, 0.13134370, 0.13134370
0.63, 0.00000000, 0.13024299, 0.13024299
0.64, 0.00000000, 0.12871006, 0.12871006
0.65, 0.00000000, 0.12458687, 0.12458687
0.66, 0.00000000, 0.12104851, 0.12104851
0.67, 0.00000000, 0.11696132, 0.11696132
0.68, 0.00000000, 0.11569893, 0.11569893
0.69, 0.00000000, 0.11319403, 0.11319403
0.70, 0.00000000, 0.11104872, 0.11104872
0.71, 0.00000000, 0.10937477, 0.10937477
0.72, 0.00000000, 0.10824168, 0.10824168
0.73, 0.00000000, 0.10646037, 0.10646037
0.74, 0.00000000, 0.10499678, 0.10499678
0.75, 0.00000000, 0.10369401, 0.10369401
0.76, 0.00000000, 0.10312493, 0.10312493
0.77, 0.00000000, 0.10180528, 0.10180528
0.78, 0.00000000, 0.09948223, 0.09948223
0.79, 0.00000000, 0.09716198, 0.09716198
0.80, 0.00000000, 0.09493473, 0.09493473
0.81, 0.00000000, 0.09193002, 0.09193002
0.82, 0.00000000, 0.08851389, 0.08851389
0.83, 0.00000000, 0.08431640, 0.08431640
0.84, 0.00000000, 0.07751579, 0.07751579
0.85, 0.00000000, 0.07050928, 0.07050928
0.86, 0.00000000, 0.06519284, 0.06519284
0.87, 0.00000000, 0.06181764, 0.06181764
0.88, 0.00000000, 0.05523168, 0.05523168
0.89, 0.00000000, 0.05212884, 0.05212884
0.90, 0.00000000, 0.04902103, 0.04902103
0.91, 0.00000000, 0.04496818, 0.04496818
0.92, 0.00000000, 0.04094919, 0.04094919
0.93, 0.00000000, 0.03617228, 0.03617228
0.94, 0.00000000, 0.03118905, 0.03118905
0.95, 0.00000000, 0.02477050, 0.02477050
0.96, 0.00000000, 0.01875335, 0.01875335
0.97, 0.00000000, 0.01387498, 0.01387498
0.98, 0.00000000, 0.00970548, 0.00970548
0.99, 0.00000000, 0.00537755, 0.00537755


==> figures/bimodality_betas/4.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.74763145, 0.94124778, 0.19361633
0.02, 0.49526291, 0.87674629, 0.38148338
0.03, 0.35917899, 0.79540535, 0.43622636
0.04, 0.26211657, 0.74188783, 0.47977126
0.05, 0.20262869, 0.69607936, 0.49345066
0.06, 0.15099957, 0.66213377, 0.51113420
0.07, 0.13449530, 0.63906170, 0.50456640
0.08, 0.11799733, 0.61734697, 0.49934963
0.09, 0.10149936, 0.59686345, 0.49536409
0.10, 0.08499509, 0.57631383, 0.49131874
0.11, 0.06849712, 0.55682259, 0.48832548
0.12, 0.05199285, 0.53919259, 0.48719974
0.13, 0.03549488, 0.52232232, 0.48682744
0.14, 0.01899061, 0.50574355, 0.48675294
0.15, 0.00249264, 0.48978616, 0.48729353
0.16, 0.00000000, 0.47466322, 0.47466322
0.17, 0.00000000, 0.45968182, 0.45968182
0.18, 0.00000000, 0.44369175, 0.44369175
0.19, 0.00000000, 0.42864948, 0.42864948
0.20, 0.00000000, 0.41415440, 0.41415440
0.21, 0.00000000, 0.40029124, 0.40029124
0.22, 0.00000000, 0.38746262, 0.38746262
0.23, 0.00000000, 0.37336244, 0.37336244
0.24, 0.00000000, 0.36149891, 0.36149891
0.25, 0.00000000, 0.35618848, 0.35618848
0.26, 0.00000000, 0.34959788, 0.34959788
0.27, 0.00000000, 0.34372354, 0.34372354
0.28, 0.00000000, 0.33715121, 0.33715121
0.29, 0.00000000, 0.33197452, 0.33197452
0.30, 0.00000000, 0.32313719, 0.32313719
0.31, 0.00000000, 0.31729935, 0.31729935
0.32, 0.00000000, 0.30954463, 0.30954463
0.33, 0.00000000, 0.30311468, 0.30311468
0.34, 0.00000000, 0.29664418, 0.29664418
0.35, 0.00000000, 0.29030684, 0.29030684
0.36, 0.00000000, 0.28623896, 0.28623896
0.37, 0.00000000, 0.28358890, 0.28358890
0.38, 0.00000000, 0.27924928, 0.27924928
0.39, 0.00000000, 0.27122619, 0.27122619
0.40, 0.00000000, 0.26563919, 0.26563919
0.41, 0.00000000, 0.26139693, 0.26139693
0.42, 0.00000000, 0.25817527, 0.25817527
0.43, 0.00000000, 0.25544049, 0.25544049
0.44, 0.00000000, 0.25323766, 0.25323766
0.45, 0.00000000, 0.25041371, 0.25041371
0.46, 0.00000000, 0.24713885, 0.24713885
0.47, 0.00000000, 0.23917927, 0.23917927
0.48, 0.00000000, 0.22898954, 0.22898954
0.49, 0.00000000, 0.22244714, 0.22244714
0.50, 0.00000000, 0.21675919, 0.21675919
0.51, 0.00000000, 0.21155089, 0.21155089
0.52, 0.00000000, 0.20192261, 0.20192261
0.53, 0.00000000, 0.19348725, 0.19348725
0.54, 0.00000000, 0.18574078, 0.18574078
0.55, 0.00000000, 0.17689701, 0.17689701
0.56, 0.00000000, 0.16654755, 0.16654755
0.57, 0.00000000, 0.15901175, 0.15901175
0.58, 0.00000000, 0.15578496, 0.15578496
0.59, 0.00000000, 0.15199471, 0.15199471
0.60, 0.00000000, 0.14785589, 0.14785589
0.61, 0.00000000, 0.14476438, 0.14476438
0.62, 0.00000000, 0.14378961, 0.14378961
0.63, 0.00000000, 0.14209996, 0.14209996
0.64, 0.00000000, 0.13922729, 0.13922729
0.65, 0.00000000, 0.13578684, 0.13578684
0.66, 0.00000000, 0.13334455, 0.13334455
0.67, 0.00000000, 0.13046250, 0.13046250
0.68, 0.00000000, 0.12868363, 0.12868363
0.69, 0.00000000, 0.12776109, 0.12776109
0.70, 0.00000000, 0.12605057, 0.12605057
0.71, 0.00000000, 0.12345573, 0.12345573
0.72, 0.00000000, 0.11958859, 0.11958859
0.73, 0.00000000, 0.11702431, 0.11702431
0.74, 0.00000000, 0.11486134, 0.11486134
0.75, 0.00000000, 0.11287211, 0.11287211
0.76, 0.00000000, 0.11266552, 0.11266552
0.77, 0.00000000, 0.11069106, 0.11069106
0.78, 0.00000000, 0.10853913, 0.10853913
0.79, 0.00000000, 0.10477476, 0.10477476
0.80, 0.00000000, 0.10306048, 0.10306048
0.81, 0.00000000, 0.09696877, 0.09696877
0.82, 0.00000000, 0.09206042, 0.09206042
0.83, 0.00000000, 0.08757721, 0.08757721
0.84, 0.00000000, 0.08280851, 0.08280851
0.85, 0.00000000, 0.07569984, 0.07569984
0.86, 0.00000000, 0.06940317, 0.06940317
0.87, 0.00000000, 0.06257546, 0.06257546
0.88, 0.00000000, 0.05547601, 0.05547601
0.89, 0.00000000, 0.04879532, 0.04879532
0.90, 0.00000000, 0.04361499, 0.04361499
0.91, 0.00000000, 0.03861302, 0.03861302
0.92, 0.00000000, 0.03411779, 0.03411779
0.93, 0.00000000, 0.02951009, 0.02951009
0.94, 0.00000000, 0.02580850, 0.02580850
0.95, 0.00000000, 0.02113253, 0.02113253
0.96, 0.00000000, 0.01556297, 0.01556297
0.97, 0.00000000, 0.01055935, 0.01055935
0.98, 0.00000000, 0.00578452, 0.00578452
0.99, 0.00000000, 0.00231564, 0.00231564


==> figures/bimodality_betas/8.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.74763145, 0.89645250, 0.14882105
0.02, 0.49526291, 0.83938767, 0.34412476
0.03, 0.35917899, 0.78723755, 0.42805856
0.04, 0.26211657, 0.75127222, 0.48915565
0.05, 0.20262869, 0.72402255, 0.52139386
0.06, 0.15099957, 0.69775703, 0.54675746
0.07, 0.13449530, 0.67150896, 0.53701366
0.08, 0.11799733, 0.64538758, 0.52739025
0.09, 0.10149936, 0.62060474, 0.51910538
0.10, 0.08499509, 0.59724348, 0.51224839
0.11, 0.06849712, 0.57560862, 0.50711150
0.12, 0.05199285, 0.55485979, 0.50286695
0.13, 0.03549488, 0.53308115, 0.49758627
0.14, 0.01899061, 0.51524901, 0.49625840
0.15, 0.00249264, 0.49830950, 0.49581686
0.16, 0.00000000, 0.48122846, 0.48122846
0.17, 0.00000000, 0.46443347, 0.46443347
0.18, 0.00000000, 0.44846924, 0.44846924
0.19, 0.00000000, 0.43191339, 0.43191339
0.20, 0.00000000, 0.41639253, 0.41639253
0.21, 0.00000000, 0.40084462, 0.40084462
0.22, 0.00000000, 0.38567183, 0.38567183
0.23, 0.00000000, 0.37149141, 0.37149141
0.24, 0.00000000, 0.35764086, 0.35764086
0.25, 0.00000000, 0.34442081, 0.34442081
0.26, 0.00000000, 0.33077342, 0.33077342
0.27, 0.00000000, 0.31942092, 0.31942092
0.28, 0.00000000, 0.30638923, 0.30638923
0.29, 0.00000000, 0.29937310, 0.29937310
0.30, 0.00000000, 0.29388210, 0.29388210
0.31, 0.00000000, 0.28948091, 0.28948091
0.32, 0.00000000, 0.28428161, 0.28428161
0.33, 0.00000000, 0.27920712, 0.27920712
0.34, 0.00000000, 0.27486748, 0.27486748
0.35, 0.00000000, 0.27106417, 0.27106417
0.36, 0.00000000, 0.26478682, 0.26478682
0.37, 0.00000000, 0.25811703, 0.25811703
0.38, 0.00000000, 0.25302556, 0.25302556
0.39, 0.00000000, 0.24947614, 0.24947614
0.40, 0.00000000, 0.24719271, 0.24719271
0.41, 0.00000000, 0.24452284, 0.24452284
0.42, 0.00000000, 0.24209665, 0.24209665
0.43, 0.00000000, 0.23945374, 0.23945374
0.44, 0.00000000, 0.23533181, 0.23533181
0.45, 0.00000000, 0.22809168, 0.22809168
0.46, 0.00000000, 0.21643926, 0.21643926
0.47, 0.00000000, 0.20894954, 0.20894954
0.48, 0.00000000, 0.20004931, 0.20004931
0.49, 0.00000000, 0.19567588, 0.19567588
0.50, 0.00000000, 0.18893128, 0.18893128
0.51, 0.00000000, 0.18101108, 0.18101108
0.52, 0.00000000, 0.17467592, 0.17467592
0.53, 0.00000000, 0.16682429, 0.16682429
0.54, 0.00000000, 0.15817294, 0.15817294
0.55, 0.00000000, 0.14989908, 0.14989908
0.56, 0.00000000, 0.14749158, 0.14749158
0.57, 0.00000000, 0.14573985, 0.14573985
0.58, 0.00000000, 0.14417429, 0.14417429
0.59, 0.00000000, 0.14153579, 0.14153579
0.60, 0.00000000, 0.13865716, 0.13865716
0.61, 0.00000000, 0.13512343, 0.13512343
0.62, 0.00000000, 0.13124323, 0.13124323
0.63, 0.00000000, 0.12755326, 0.12755326
0.64, 0.00000000, 0.12413842, 0.12413842
0.65, 0.00000000, 0.12099019, 0.12099019
0.66, 0.00000000, 0.11916437, 0.11916437
0.67, 0.00000000, 0.11608037, 0.11608037
0.68, 0.00000000, 0.11346222, 0.11346222
0.69, 0.00000000, 0.11097089, 0.11097089
0.70, 0.00000000, 0.10837508, 0.10837508
0.71, 0.00000000, 0.10574358, 0.10574358
0.72, 0.00000000, 0.10403159, 0.10403159
0.73, 0.00000000, 0.10347370, 0.10347370
0.74, 0.00000000, 0.10303162, 0.10303162
0.75, 0.00000000, 0.10256691, 0.10256691
0.76, 0.00000000, 0.10144238, 0.10144238
0.77, 0.00000000, 0.09954179, 0.09954179
0.78, 0.00000000, 0.09650902, 0.09650902
0.79, 0.00000000, 0.09396483, 0.09396483
0.80, 0.00000000, 0.09201185, 0.09201185
0.81, 0.00000000, 0.08884059, 0.08884059
0.82, 0.00000000, 0.08488292, 0.08488292
0.83, 0.00000000, 0.08106581, 0.08106581
0.84, 0.00000000, 0.07453469, 0.07453469
0.85, 0.00000000, 0.06743003, 0.06743003
0.86, 0.00000000, 0.05794263, 0.05794263
0.87, 0.00000000, 0.05436784, 0.05436784
0.88, 0.00000000, 0.04962766, 0.04962766
0.89, 0.00000000, 0.04377572, 0.04377572
0.90, 0.00000000, 0.04018422, 0.04018422
0.91, 0.00000000, 0.03689497, 0.03689497
0.92, 0.00000000, 0.03312269, 0.03312269
0.93, 0.00000000, 0.02834844, 0.02834844
0.94, 0.00000000, 0.02344718, 0.02344718
0.95, 0.00000000, 0.02004559, 0.02004559
0.96, 0.00000000, 0.01740917, 0.01740917
0.97, 0.00000000, 0.01343979, 0.01343979
0.98, 0.00000000, 0.00842816, 0.00842816
0.99, 0.00000000, 0.00440276, 0.00440276


==> figures/posteriors/posterior_bm_inn.csv <==
y, p
-3.5, 0.004055679775774479
-3.4345794392523366, 0.003769725328311324
-3.369158878504673, 0.005124279297888279
-3.303738317757009, 0.006789667531847954
-3.2383177570093458, 0.007438212167471647
-3.1728971962616823, 0.010116439312696457
-3.107476635514019, 0.012173348106443882
-3.0420560747663554, 0.018365386873483658
-2.9766355140186915, 0.022528238594532013
-2.911214953271028, 0.017313668504357338
-2.8457943925233646, 0.010987471789121628
-2.7803738317757007, 0.008382649160921574
-2.7149532710280373, 0.006091502960771322
-2.649532710280374, 0.005953855812549591
-2.5841121495327104, 0.006214147433638573
-2.518691588785047, 0.008228467777371407
-2.453271028037383, 0.008530993014574051
-2.3878504672897196, 0.009834464639425278
-2.322429906542056, 0.008268491365015507
-2.2570093457943923, 0.0056076147593557835
-2.1915887850467293, 0.0034784353338181973
-2.1261682242990654, 0.002855536760762334
-2.060747663551402, 0.0029702794272452593
-1.9953271028037383, 0.00619907770305872
-1.9299065420560748, 0.006426562555134296
-1.8644859813084111, 0.007854174822568893
-1.7990654205607477, 0.012254301458597183
-1.7336448598130842, 0.00737139442935586
-1.6682242990654208, 0.005808972753584385
-1.6028037383177571, 0.005826783366501331
-1.5373831775700937, 0.007065902929753065
-1.47196261682243, 0.016771158203482628
-1.4065420560747666, 0.02772839181125164
-1.3411214953271031, 0.03218458220362663
-1.2757009345794392, 0.013646382838487625
-1.2102803738317758, 0.01215318776667118
-1.1448598130841123, 0.008665205910801888
-1.0794392523364489, 0.011239712126553059
-1.014018691588785, 0.02762366086244583
-0.9485981308411215, 0.03507210686802864
-0.8831775700934581, 0.05434207618236542
-0.8177570093457946, 0.0998115986585617
-0.7523364485981308, 0.37037429213523865
-0.6869158878504673, 2.735320568084717
-0.6214953271028039, 4.387644290924072
-0.5560747663551404, 1.5688700675964355
-0.4906542056074765, 0.31667742133140564
-0.4252336448598131, 0.07824230194091797
-0.35981308411214963, 0.037880562245845795
-0.2943925233644862, 0.04874603822827339
-0.2289719626168223, 0.07535863667726517
-0.16355140186915884, 0.1047019511461258
-0.0981308411214954, 0.19507192075252533
-0.032710280373831946, 0.16276858747005463
0.0327102803738315, 0.16836263239383698
0.09813084112149495, 0.18622469902038574
0.1635514018691584, 0.3178219497203827
0.2289719626168223, 1.1131110191345215
0.29439252336448574, 2.3529977798461914
0.3598130841121492, 0.36622798442840576
0.42523364485981263, 0.023555459454655647
0.4906542056074761, 0.007758274208754301
0.55607476635514, 0.008580341935157776
0.621495327102803, 0.01499917171895504
0.6869158878504669, 0.00959597248584032
0.7523364485981308, 0.005380748305469751
0.8177570093457938, 0.018074415624141693
0.8831775700934577, 0.06300919502973557
0.9485981308411215, 0.04456530511379242
1.0140186915887845, 0.026746490970253944
1.0794392523364484, 0.01435717474669218
1.1448598130841123, 0.005276625510305166
1.2102803738317753, 0.001505798427388072
1.2757009345794392, 0.0007111720624379814
1.3411214953271022, 0.00046769779874011874
1.4065420560747661, 0.0005034171626903117
1.47196261682243, 0.0004950379952788353
1.537383177570093, 0.0004966571577824652
1.602803738317757, 0.00036672301939688623
1.66822429906542, 0.00021331117022782564
1.7336448598130838, 0.0002775132597889751
1.7990654205607477, 0.0001183251733891666
1.8644859813084107, 8.39742788230069e-05
1.9299065420560746, 0.00010992030729539692
1.9953271028037385, 5.329784471541643e-05
2.0607476635514015, 5.283135760691948e-05
2.1261682242990654, 4.6541412302758545e-05
2.1915887850467293, 7.838018791517243e-05
2.2570093457943923, 5.9194950154051185e-05
2.322429906542056, 4.5110857172403485e-05
2.387850467289719, 7.966114208102226e-05
2.453271028037383, 9.650826541474089e-05
2.518691588785047, 8.624469774076715e-05
2.58411214953271, 9.324296843260527e-05
2.649532710280374, 5.8809284382732585e-05
2.714953271028037, 8.141814032569528e-05
2.7803738317757007, 0.0001278719282709062
2.8457943925233646, 0.0001786215289030224
2.9112149532710276, 0.0001896693283924833
2.9766355140186915, 0.00031895312713459134
3.0420560747663554, 0.00034022523323073983
3.1074766355140184, 0.0003541773185133934
3.1728971962616823, 0.00034620979567989707
3.238317757009346, 0.0002512551727704704
3.303738317757009, 0.00019327599147800356
3.369158878504673, 0.00015957628784235567
3.434579439252336, 0.00031136261532083154
3.5, 0.0004433050926309079


==> figures/posteriors/posterior_bm_pred.csv <==
y, p
-3.5, 0.0002167995262425393
-3.4345794392523366, 0.0002576805418357253
-3.369158878504673, 0.00030627005617134273
-3.303738317757009, 0.0003640218637883663
-3.2383177570093458, 0.0004326636262703687
-3.1728971962616823, 0.0005142488516867161
-3.107476635514019, 0.0006112175178714097
-3.0420560747663554, 0.0007264717714861035
-2.9766355140186915, 0.0008634591940790415
-2.911214953271028, 0.0010262774303555489
-2.8457943925233646, 0.0012197974137961864
-2.7803738317757007, 0.0014498085947707295
-2.7149532710280373, 0.00172319239936769
-2.649532710280374, 0.00204812316223979
-2.5841121495327104, 0.0024343286640942097
-2.518691588785047, 0.002893357537686825
-2.453271028037383, 0.003438943298533559
-2.3878504672897196, 0.004087407141923904
-2.322429906542056, 0.0048581515438854694
-2.2570093457943923, 0.005774229299277067
-2.1915887850467293, 0.006863039918243885
-2.1261682242990654, 0.008157167583703995
-2.060747663551402, 0.009695328772068024
-1.9953271028037383, 0.011523522436618805
-1.9299065420560748, 0.013696461915969849
-1.8644859813084111, 0.016279127448797226
-1.7990654205607477, 0.01934880018234253
-1.7336448598130842, 0.022997304797172546
-1.6682242990654208, 0.027333782985806465
-1.6028037383177571, 0.032487984746694565
-1.5373831775700937, 0.038614071905612946
-1.47196261682243, 0.04589534550905228
-1.4065420560747666, 0.05454958602786064
-1.3411214953271031, 0.06483571231365204
-1.2757009345794392, 0.07706146687269211
-1.2102803738317758, 0.09159254282712936
-1.1448598130841123, 0.10886368900537491
-1.0794392523364489, 0.12939156591892242
-1.014018691588785, 0.15379026532173157
-0.9485981308411215, 0.18278969824314117
-0.8831775700934581, 0.21725744009017944
-0.8177570093457946, 0.25822457671165466
-0.7523364485981308, 0.30691665410995483
-0.6869158878504673, 0.3647903800010681
-0.6214953271028039, 0.4335770308971405
-0.5560747663551404, 0.5153344869613647
-0.4906542056074765, 0.6125084161758423
-0.4252336448598131, 0.7280060648918152
-0.35981308411214963, 0.8652822971343994
-0.2943925233644862, 1.0284441709518433
-0.2289719626168223, 1.2223726511001587
-0.16355140186915884, 1.2256286144256592
-0.0981308411214954, 1.0311836004257202
-0.032710280373831946, 0.8675870895385742
0.0327102803738315, 0.7299451231956482
0.09813084112149495, 0.6141399145126343
0.1635514018691584, 0.5167071223258972
0.2289719626168223, 0.4347319006919861
0.29439252336448574, 0.36576199531555176
0.3598130841121492, 0.3077341318130493
0.42523364485981263, 0.25891244411468506
0.4906542056074761, 0.21783611178398132
0.55607476635514, 0.18327660858631134
0.621495327102803, 0.15419991314411163
0.6869158878504669, 0.12973621487617493
0.7523364485981308, 0.1091536432504654
0.8177570093457938, 0.09183652698993683
0.8831775700934577, 0.07726671546697617
0.9485981308411215, 0.06500841677188873
1.0140186915887845, 0.05469489097595215
1.0794392523364484, 0.04601757973432541
1.1448598130841123, 0.038716934621334076
1.2102803738317753, 0.03257451206445694
1.2757009345794392, 0.0274065975099802
1.3411214953271022, 0.023058556020259857
1.4065420560747661, 0.0194003414362669
1.47196261682243, 0.016322491690516472
1.537383177570093, 0.013732940889894962
1.602803738317757, 0.011554218828678131
1.66822429906542, 0.009721151553094387
1.7336448598130838, 0.008178898133337498
1.7990654205607477, 0.006881321780383587
1.8644859813084107, 0.005789605434983969
1.9299065420560746, 0.00487109087407589
1.9953271028037385, 0.004098293837159872
2.0607476635514015, 0.003448105650022626
2.1261682242990654, 0.002901064930483699
2.1915887850467293, 0.0024408132303506136
2.2570093457943923, 0.0020535800140351057
2.322429906542056, 0.001727780094370246
2.387850467289719, 0.0014536690432578325
2.453271028037383, 0.001223047380335629
2.518691588785047, 0.0010290112113580108
2.58411214953271, 0.0008657594444230199
2.649532710280374, 0.0007284073508344591
2.714953271028037, 0.0006128457607701421
2.7803738317757007, 0.0005156182451173663
2.8457943925233646, 0.0004338155558798462
2.9112149532710276, 0.000364991050446406
2.9766355140186915, 0.00030708606936968863
3.0420560747663554, 0.000258366868365556
3.1074766355140184, 0.00021737712086178362
3.1728971962616823, 0.0001828904205467552
3.238317757009346, 0.0001538749784231186
3.303738317757009, 0.00012946281640324742
3.369158878504673, 0.00010892364662140608
3.434579439252336, 9.164307994069532e-05
3.5, 7.710397039772943e-05


==> figures/posteriors/posterior_um_inn.csv <==
y, p
-3.5, 5.89534732142738e-09
-3.4345794392523366, 2.0531101263543405e-09
-3.369158878504673, 1.3676089150038706e-09
-3.303738317757009, 5.820562920533234e-10
-3.2383177570093458, 4.817121701528038e-10
-3.1728971962616823, 4.255134855579712e-10
-3.107476635514019, 2.691307454671943e-10
-3.0420560747663554, 3.523851488385077e-10
-2.9766355140186915, 3.057299302611227e-09
-2.911214953271028, 2.7520025369653922e-08
-2.8457943925233646, 1.0086682777910028e-07
-2.7803738317757007, 1.7028041554567608e-07
-2.7149532710280373, 2.1328433774669975e-07
-2.649532710280374, 1.1607066596752702e-07
-2.5841121495327104, 7.008129188079693e-08
-2.518691588785047, 4.9814751434951177e-08
-2.453271028037383, 5.952670889541878e-08
-2.3878504672897196, 2.479393579335465e-08
-2.322429906542056, 4.745692550045533e-08
-2.2570093457943923, 2.76328620429922e-07
-2.1915887850467293, 1.9503356440964126e-07
-2.1261682242990654, 2.0170443093547874e-08
-2.060747663551402, 2.5122002256239284e-09
-1.9953271028037383, 1.8547383628941816e-09
-1.9299065420560748, 4.28180024769631e-09
-1.8644859813084111, 3.902538381339582e-08
-1.7990654205607477, 1.105894895658821e-07
-1.7336448598130842, 1.7293160681219888e-07
-1.6682242990654208, 2.8053779033143655e-07
-1.6028037383177571, 5.8382923384669994e-08
-1.5373831775700937, 2.762710238357613e-08
-1.47196261682243, 4.94540550732836e-08
-1.4065420560747666, 1.1087229268014198e-07
-1.3411214953271031, 9.738661788105674e-08
-1.2757009345794392, 6.939083618817676e-08
-1.2102803738317758, 1.7231654680927022e-07
-1.1448598130841123, 9.672094591905989e-08
-1.0794392523364489, 5.598016628027835e-07
-1.014018691588785, 1.4698156519443728e-05
-0.9485981308411215, 5.760528802056797e-05
-0.8831775700934581, 1.5502087080676574e-06
-0.8177570093457946, 1.420530821860666e-07
-0.7523364485981308, 9.620436003388022e-07
-0.6869158878504673, 1.1088911378465127e-05
-0.6214953271028039, 1.4230670331016881e-06
-0.5560747663551404, 9.069128736882703e-07
-0.4906542056074765, 1.0570698805167922e-06
-0.4252336448598131, 2.452142098263721e-06
-0.35981308411214963, 1.443790779376286e-06
-0.2943925233644862, 3.73697412214824e-06
-0.2289719626168223, 1.852394598245155e-05
-0.16355140186915884, 6.238969945115969e-06
-0.0981308411214954, 5.201532076171134e-06
-0.032710280373831946, 7.559787718491862e-06
0.0327102803738315, 1.589610292285215e-05
0.09813084112149495, 2.9731494578300044e-05
0.1635514018691584, 2.7161708203493617e-05
0.2289719626168223, 9.379031325806864e-06
0.29439252336448574, 3.086042852373794e-05
0.3598130841121492, 1.0014595318352804e-05
0.42523364485981263, 7.019507847871864e-06
0.4906542056074761, 0.007734397426247597
0.55607476635514, 14.868252754211426
0.621495327102803, 0.5520786046981812
0.6869158878504669, 0.00010618094529490918
0.7523364485981308, 3.2530124371987768e-06
0.8177570093457938, 2.923768806795124e-05
0.8831775700934577, 6.278415094129741e-05
0.9485981308411215, 8.13665428722743e-06
1.0140186915887845, 2.4090470560622634e-06
1.0794392523364484, 2.326016328879632e-06
1.1448598130841123, 1.4660323586213053e-06
1.2102803738317753, 5.498743576026754e-07
1.2757009345794392, 1.4950354625398177e-06
1.3411214953271022, 3.735463451448595e-06
1.4065420560747661, 3.4705416851466e-07
1.47196261682243, 2.3800790671657523e-08
1.537383177570093, 1.4480916021852863e-08
1.602803738317757, 1.5787490781349334e-07
1.66822429906542, 2.0383640730869956e-06
1.7336448598130838, 7.948999041218485e-07
1.7990654205607477, 4.046165713589289e-08
1.8644859813084107, 1.6779743816641712e-08
1.9299065420560746, 1.931981508107583e-08
1.9953271028037385, 6.127144303036403e-08
2.0607476635514015, 2.790834514598828e-07
2.1261682242990654, 1.5315163182094693e-07
2.1915887850467293, 1.0253501869783577e-07
2.2570093457943923, 6.912004124615123e-08
2.322429906542056, 1.897515033988384e-07
2.387850467289719, 4.240752105033607e-07
2.453271028037383, 1.6057326774898684e-06
2.518691588785047, 3.7458587485161843e-06
2.58411214953271, 2.4994858449645108e-06
2.649532710280374, 1.0209421361651039e-06
2.714953271028037, 1.0873596920646378e-06
2.7803738317757007, 6.906143994456215e-07
2.8457943925233646, 2.1676420658423012e-07
2.9112149532710276, 7.286217851287802e-08
2.9766355140186915, 3.7050682522021816e-08
3.0420560747663554, 2.8356641479376776e-08
3.1074766355140184, 1.125368243037883e-08
3.1728971962616823, 1.3035317714127359e-08
3.238317757009346, 1.1659002652208983e-08
3.303738317757009, 5.521806567543308e-09
3.369158878504673, 1.612629918490427e-09
3.434579439252336, 2.0558414970395233e-09
3.5, 2.680744959349113e-09


==> figures/posteriors/posterior_um_pred.csv <==
y, p
-3.5, 0.0
-3.4345794392523366, 0.0
-3.369158878504673, 0.0
-3.303738317757009, 0.0
-3.2383177570093458, 0.0
-3.1728971962616823, 0.0
-3.107476635514019, 0.0
-3.0420560747663554, 0.0
-2.9766355140186915, 0.0
-2.911214953271028, 0.0
-2.8457943925233646, 0.0
-2.7803738317757007, 0.0
-2.7149532710280373, 0.0
-2.649532710280374, 0.0
-2.5841121495327104, 0.0
-2.518691588785047, 0.0
-2.453271028037383, 0.0
-2.3878504672897196, 0.0
-2.322429906542056, 0.0
-2.2570093457943923, 0.0
-2.1915887850467293, 0.0
-2.1261682242990654, 0.0
-2.060747663551402, 0.0
-1.9953271028037383, 0.0
-1.9299065420560748, 0.0
-1.8644859813084111, 0.0
-1.7990654205607477, 0.0
-1.7336448598130842, 0.0
-1.6682242990654208, 0.0
-1.6028037383177571, 0.0
-1.5373831775700937, 0.0
-1.47196261682243, 0.0
-1.4065420560747666, 0.0
-1.3411214953271031, 0.0
-1.2757009345794392, 0.0
-1.2102803738317758, 0.0
-1.1448598130841123, 0.0
-1.0794392523364489, 0.0
-1.014018691588785, 0.0
-0.9485981308411215, 0.0
-0.8831775700934581, 0.0
-0.8177570093457946, 0.0
-0.7523364485981308, 0.0
-0.6869158878504673, 0.0
-0.6214953271028039, 0.0
-0.5560747663551404, 0.0
-0.4906542056074765, 0.0
-0.4252336448598131, 0.0
-0.35981308411214963, 0.0
-0.2943925233644862, 0.0
-0.2289719626168223, 0.0
-0.16355140186915884, 0.0
-0.0981308411214954, 0.0
-0.032710280373831946, 0.0
0.0327102803738315, 0.0
0.09813084112149495, 0.0
0.1635514018691584, 0.0
0.2289719626168223, 0.0
0.29439252336448574, 0.0
0.3598130841121492, 0.0
0.42523364485981263, 0.0
0.4906542056074761, 0.0
0.55607476635514, 15.428571701049805
0.621495327102803, 3.2977402947210838e-21
0.6869158878504669, 0.0
0.7523364485981308, 0.0
0.8177570093457938, 0.0
0.8831775700934577, 0.0
0.9485981308411215, 0.0
1.0140186915887845, 0.0
1.0794392523364484, 0.0
1.1448598130841123, 0.0
1.2102803738317753, 0.0
1.2757009345794392, 0.0
1.3411214953271022, 0.0
1.4065420560747661, 0.0
1.47196261682243, 0.0
1.537383177570093, 0.0
1.602803738317757, 0.0
1.66822429906542, 0.0
1.7336448598130838, 0.0
1.7990654205607477, 0.0
1.8644859813084107, 0.0
1.9299065420560746, 0.0
1.9953271028037385, 0.0
2.0607476635514015, 0.0
2.1261682242990654, 0.0
2.1915887850467293, 0.0
2.2570093457943923, 0.0
2.322429906542056, 0.0
2.387850467289719, 0.0
2.453271028037383, 0.0
2.518691588785047, 0.0
2.58411214953271, 0.0
2.649532710280374, 0.0
2.714953271028037, 0.0
2.7803738317757007, 0.0
2.8457943925233646, 0.0
2.9112149532710276, 0.0
2.9766355140186915, 0.0
3.0420560747663554, 0.0
3.1074766355140184, 0.0
3.1728971962616823, 0.0
3.238317757009346, 0.0
3.303738317757009, 0.0
3.369158878504673, 0.0
3.434579439252336, 0.0
3.5, 0.0


==> figures/results_posteriors/0007_multi/dpp.csv <==
y, p, gt
-1.0, 0.00047968453145585954, 0.0
-0.9345794392523364, 0.0003197153564542532, 0.0
-0.8691588785046729, 0.0004967277636751533, 0.0
-0.8037383177570093, 0.00019982608500868082, 0.0
-0.7383177570093458, 0.0004116421041544527, 0.0
-0.6728971962616823, 0.000265361275523901, 0.0
-0.6074766355140186, 0.0005631939857266843, 0.0
-0.5420560747663552, 0.0003594007866922766, 0.0
-0.47663551401869164, 0.0002978759875986725, 0.0
-0.4112149532710281, 0.0007782579632475972, 0.0
-0.3457943925233645, 0.00010622974514262751, 0.0
-0.28037383177570097, 0.0007750922814011574, 0.0
-0.2149532710280374, 0.0005913591012358665, 0.0
-0.14953271028037385, 1.615242217667401e-05, 0.0
-0.0841121495327104, 0.00030178690212778747, 0.0
-0.018691588785046842, 3.05411740555428e-05, 0.0
0.04672897196261672, 4.452119901543483e-05, 0.0
0.11214953271028039, 5.8235182223143056e-05, 0.0
0.17757009345794383, 0.00021686780382879078, 0.0
0.2429906542056075, 0.0006977908196859062, 0.0
0.30841121495327095, 0.00057887815637514, 0.0
0.3738317757009346, 0.0002939390833489597, 0.0
0.43925233644859807, 0.0001229471090482548, 0.0
0.5046728971962617, 0.0004944769316352904, 0.0
0.5700934579439252, 0.00011384686513338238, 0.0
0.6355140186915889, 0.0001513796451035887, 0.0
0.7009345794392523, 0.0001602780685061589, 0.0
0.7663551401869158, 0.00022181111853569746, 0.0
0.8317757009345792, 0.0006522620678879321, 0.0
0.8971962616822429, 0.0011894298950210214, 0.0
0.9626168224299063, 0.0009525195346213877, 0.0
1.02803738317757, 0.0005149858770892024, 0.0
1.0934579439252334, 0.00037937232991680503, 0.0
1.1588785046728969, 0.003027349943295121, 0.0
1.2242990654205608, 0.0044576385989785194, 0.0
1.2897196261682242, 0.004413088317960501, 0.0
1.3551401869158877, 0.00884530320763588, 0.0
1.4205607476635511, 0.013706653378903866, 0.0
1.485981308411215, 0.029665939509868622, 0.0
1.5514018691588785, 0.23295216262340546, 0.0
1.616822429906542, 1.6935853958129883, 0.0
1.6822429906542054, 4.9136247634887695, 10.043697340147837
1.7476635514018692, 2.0003480911254883, 0.0
1.8130841121495327, 0.864177942276001, 0.0
1.8785046728971961, 0.8164592385292053, 0.0
1.9439252336448596, 0.4024985730648041, 0.0
2.0093457943925235, 0.3501693606376648, 0.0
2.074766355140187, 0.3063841164112091, 0.0
2.1401869158878504, 0.3756876289844513, 0.0
2.205607476635514, 0.680626630783081, 5.384874088423593
2.2710280373831777, 1.4133402109146118, 0.0
2.336448598130841, 1.0569123029708862, 0.0
2.4018691588785046, 0.11646931618452072, 0.0
2.467289719626168, 0.021508829668164253, 0.0
2.5327102803738315, 0.017487691715359688, 0.0
2.598130841121495, 0.009910543449223042, 0.0
2.6635514018691584, 0.010224007070064545, 0.0
2.7289719626168223, 0.01152715738862753, 0.0
2.7943925233644857, 0.009557623416185379, 0.0
2.859813084112149, 0.008601774461567402, 0.0
2.9252336448598126, 0.012408210895955563, 0.0
2.990654205607476, 0.003978060092777014, 0.0
3.05607476635514, 0.0015339504461735487, 0.0
3.121495327102803, 0.0010759156430140138, 0.0
3.186915887850467, 0.0012944682966917753, 0.0
3.2523364485981308, 0.0008331877179443836, 0.0
3.3177570093457938, 0.0004051329451613128, 0.0
3.3831775700934577, 0.00046318501699715853, 0.0
3.4485981308411215, 0.0006948382360860705, 0.0
3.5140186915887845, 0.0010604518465697765, 0.0
3.5794392523364484, 0.000663416984025389, 0.0
3.6448598130841123, 0.0002795955806504935, 0.0
3.7102803738317753, 0.00022544468811247498, 0.0
3.7757009345794392, 0.0003445459879003465, 0.0
3.8411214953271022, 0.0011069582542404532, 0.0
3.906542056074766, 0.000674991519190371, 0.0
3.97196261682243, 0.0006866905023343861, 0.0
4.037383177570093, 0.0003846193430945277, 0.0
4.102803738317757, 0.000947736029047519, 0.0
4.16822429906542, 0.0005555265233851969, 0.0
4.233644859813084, 1.1678617738652974e-05, 0.0
4.299065420560748, 3.4591087114677066e-06, 0.0
4.364485981308411, 3.410420504224021e-06, 0.0
4.429906542056075, 1.3286739886098076e-06, 0.0
4.4953271028037385, 8.418449510827486e-07, 0.0
4.5607476635514015, 0.00031759636476635933, 0.0
4.626168224299065, 0.0005860123783349991, 0.0
4.691588785046729, 7.02389058915287e-07, 0.0
4.757009345794392, 1.532963779027341e-06, 0.0
4.822429906542056, 0.001088983379304409, 0.0
4.887850467289719, 3.0880753456585808e-06, 0.0
4.953271028037383, 8.778826304478571e-05, 0.0
5.018691588785047, 0.000328980793710798, 0.0
5.08411214953271, 0.0011165500618517399, 0.0
5.149532710280374, 0.0009951096726581454, 0.0
5.214953271028037, 0.0003772706841118634, 0.0
5.280373831775701, 0.000338327867211774, 0.0
5.345794392523365, 0.00045258182217366993, 0.0
5.411214953271028, 0.00033008636091835797, 0.0
5.4766355140186915, 8.856035492499359e-06, 0.0
5.542056074766355, 0.00045073189539834857, 0.0
5.607476635514018, 0.0007636109949089587, 0.0
5.672897196261682, 0.0005209420924074948, 0.0
5.738317757009346, 0.0009021859732456505, 0.0
5.803738317757009, 0.0005184391047805548, 0.0
5.869158878504673, 0.0006018023123033345, 0.0
5.934579439252336, 0.000273988553090021, 0.0
6.0, 0.00020695348212029785, 0.0


==> figures/results_posteriors/0007_multi/upr.csv <==
y, p, gt
-1.0, 4.637923939607246e-18, 0.0
-0.9345794392523364, 1.0982891410353438e-17, 0.0
-0.8691588785046729, 2.6008070544826937e-17, 0.0
-0.8037383177570093, 6.158850013124412e-17, 0.0
-0.7383177570093458, 1.4584540187602624e-16, 0.0
-0.6728971962616823, 3.4537096091892213e-16, 0.0
-0.6074766355140186, 8.178567915070076e-16, 0.0
-0.5420560747663552, 1.936735963457511e-15, 0.0
-0.47663551401869164, 4.586311138401718e-15, 0.0
-0.4112149532710281, 1.086062849760738e-14, 0.0
-0.3457943925233645, 2.5718546080777047e-14, 0.0
-0.28037383177570097, 6.09031190279899e-14, 0.0
-0.2149532710280374, 1.4422237547013356e-13, 0.0
-0.14953271028037385, 3.4152623220803924e-13, 0.0
-0.0841121495327104, 8.087554063951341e-13, 0.0
-0.018691588785046842, 1.915179603448336e-12, 0.0
0.04672897196261672, 4.5352640913598474e-12, 0.0
0.11214953271028039, 1.0739746765520142e-11, 0.0
0.17757009345794383, 2.5432338526809595e-11, 0.0
0.2429906542056075, 6.022524839943699e-11, 0.0
0.30841121495327095, 1.4261659908587632e-10, 0.0
0.3738317757009346, 3.3772495910966427e-10, 0.0
0.43925233644859807, 7.997536521919812e-10, 0.0
0.5046728971962617, 1.893863066371182e-09, 0.0
0.5700934579439252, 4.4847765501287995e-09, 0.0
0.6355140186915889, 1.062020960063137e-08, 0.0
0.7009345794392523, 2.5149269333724078e-08, 0.0
0.7663551401869158, 5.955492099474213e-08, 0.0
0.8317757009345792, 1.4102950274264003e-07, 0.0
0.8971962616822429, 3.339665965995664e-07, 0.0
0.9626168224299063, 7.908514589871629e-07, 0.0
1.02803738317757, 1.8727837414189707e-06, 0.0
1.0934579439252334, 4.434859420143766e-06, 0.0
1.1588785046728969, 1.0502003533474635e-05, 0.0
1.2242990654205608, 2.4869374101399444e-05, 0.0
1.2897196261682242, 5.889205203857273e-05, 0.0
1.3551401869158877, 0.0001394600694766268, 0.0
1.4205607476635511, 0.00033024916774593294, 0.0
1.485981308411215, 0.0007820504833944142, 0.0
1.5514018691588785, 0.0018519387813284993, 0.0
1.616822429906542, 0.004385504871606827, 0.0
1.6822429906542054, 0.010385128669440746, 10.043697340147837
1.7476635514018692, 0.02459259331226349, 0.0
1.8130841121495327, 0.058236707001924515, 0.0
1.8785046728971961, 0.13790792226791382, 0.0
1.9439252336448596, 0.32657408714294434, 0.0
2.0093457943925235, 0.7733462452888489, 0.0
2.074766355140187, 1.831329345703125, 0.0
2.1401869158878504, 4.33669376373291, 0.0
2.205607476635514, 4.57659387588501, 5.384874088423593
2.2710280373831777, 1.9326354265213013, 0.0
2.336448598130841, 0.8161264657974243, 0.0
2.4018691588785046, 0.3446396589279175, 0.0
2.467289719626168, 0.14553676545619965, 0.0
2.5327102803738315, 0.0614582784473896, 0.0
2.598130841121495, 0.0259530171751976, 0.0
2.6635514018691584, 0.010959616862237453, 0.0
2.7289719626168223, 0.004628106020390987, 0.0
2.7943925233644857, 0.0019543871749192476, 0.0
2.859813084112149, 0.0008253122796304524, 0.0
2.9252336448598126, 0.00034851866075769067, 0.0
2.990654205607476, 0.00014717475278303027, 0.0
3.05607476635514, 6.215005123522133e-05, 0.0
3.121495327102803, 2.624510852911044e-05, 0.0
3.186915887850467, 1.1082978744525462e-05, 0.0
3.2523364485981308, 4.680189249484101e-06, 0.0
3.3177570093457938, 1.976384737645276e-06, 0.0
3.3831775700934577, 8.346008826265461e-07, 0.0
3.4485981308411215, 3.5244110563326103e-07, 0.0
3.5140186915887845, 1.4883130461385008e-07, 0.0
3.5794392523364484, 6.284952291935042e-08, 0.0
3.6448598130841123, 2.6540536879338106e-08, 0.0
3.7102803738317753, 1.1207704098126214e-08, 0.0
3.7757009345794392, 4.732866987211537e-09, 0.0
3.8411214953271022, 1.99862859595612e-09, 0.0
3.906542056074766, 8.439947629668154e-10, 0.0
3.97196261682243, 3.5640804196823694e-10, 0.0
4.037383177570093, 1.5050619084355787e-10, 0.0
4.102803738317757, 6.355693055182243e-11, 0.0
4.16822429906542, 2.683921487833807e-11, 0.0
4.233644859813084, 1.1333852259487465e-11, 0.0
4.299065420560748, 4.786138499413006e-12, 0.0
4.364485981308411, 2.0211200334879775e-12, 0.0
4.429906542056075, 8.534944127315536e-13, 0.0
4.4953271028037385, 3.6041891584952246e-13, 0.0
4.5607476635514015, 1.5220023321087933e-13, 0.0
4.626168224299065, 6.42720604385541e-14, 0.0
4.691588785046729, 2.7141202290194635e-14, 0.0
4.757009345794392, 1.1461399320941701e-14, 0.0
4.822429906542056, 4.839991153357277e-15, 0.0
4.887850467289719, 2.0438691141427085e-15, 0.0
4.953271028037383, 8.631009505054776e-16, 0.0
5.018691588785047, 3.6447568316512447e-16, 0.0
5.08411214953271, 1.5391305982637843e-16, 0.0
5.149532710280374, 6.499535267188463e-17, 0.0
5.214953271028037, 2.744674773393224e-17, 0.0
5.280373831775701, 1.1590381124018507e-17, 0.0
5.345794392523365, 4.894476901722712e-18, 0.0
5.411214953271028, 2.0668701995268092e-18, 0.0
5.4766355140186915, 8.728139955984703e-19, 0.0
5.542056074766355, 3.6857733453988017e-19, 0.0
5.607476635514018, 1.556451216419392e-19, 0.0
5.672897196261682, 6.572703476573052e-20, 0.0
5.738317757009346, 2.7755618939213496e-20, 0.0
5.803738317757009, 1.1720860897573002e-20, 0.0
5.869158878504673, 4.9495575759364335e-21, 0.0
5.934579439252336, 2.0901377836471415e-21, 0.0
6.0, 8.826363477432634e-22, 0.0


==> figures/results_posteriors/0007_uni/dpp.csv <==
y, p, gt
-1.0, 0.00012414281081873924, 0.0
-0.9345794392523364, 0.00010708963964134455, 0.0
-0.8691588785046729, 0.000127350926049985, 0.0
-0.8037383177570093, 0.000124426675029099, 0.0
-0.7383177570093458, 0.00013817960279993713, 0.0
-0.6728971962616823, 8.076969970716164e-05, 0.0
-0.6074766355140186, 8.418709330726415e-05, 0.0
-0.5420560747663552, 8.455671195406467e-05, 0.0
-0.47663551401869164, 5.740350752603263e-05, 0.0
-0.4112149532710281, 9.053701796801761e-05, 0.0
-0.3457943925233645, 3.5034336178796366e-05, 0.0
-0.28037383177570097, 0.00017721492622513324, 0.0
-0.2149532710280374, 8.130424248520285e-05, 0.0
-0.14953271028037385, 3.48053545167204e-05, 0.0
-0.0841121495327104, 6.149831460788846e-05, 0.0
-0.018691588785046842, 0.00010760410077637061, 0.0
0.04672897196261672, 0.0001175812867586501, 0.0
0.11214953271028039, 0.00013745141040999442, 0.0
0.17757009345794383, 4.535955304163508e-05, 0.0
0.2429906542056075, 0.00016126484842970967, 0.0
0.30841121495327095, 0.00012184758088551462, 0.0
0.3738317757009346, 3.443409514147788e-05, 0.0
0.43925233644859807, 2.171115374949295e-05, 0.0
0.5046728971962617, 0.00011039895616704598, 0.0
0.5700934579439252, 8.384393623828146e-08, 0.0
0.6355140186915889, 1.1553549484233372e-05, 0.0
0.7009345794392523, 9.379617722515832e-07, 0.0
0.7663551401869158, 1.756253550411202e-05, 0.0
0.8317757009345792, 7.77051318436861e-05, 0.0
0.8971962616822429, 0.000101112098491285, 0.0
0.9626168224299063, 0.00014593711239285767, 0.0
1.02803738317757, 1.0248522812617011e-05, 0.0
1.0934579439252334, 3.3764351883291965e-06, 0.0
1.1588785046728969, 6.156070594443008e-05, 0.0
1.2242990654205608, 0.00030406969017349184, 0.0
1.2897196261682242, 8.224741759477183e-05, 0.0
1.3551401869158877, 5.137588595971465e-05, 0.0
1.4205607476635511, 0.0001025568853947334, 0.0
1.485981308411215, 0.0004171615291852504, 0.0
1.5514018691588785, 0.005668706726282835, 0.0
1.616822429906542, 0.0032427620608359575, 0.0
1.6822429906542054, 0.00022603219258598983, 0.0
1.7476635514018692, 0.00015061243902891874, 0.0
1.8130841121495327, 0.0007849365938454866, 0.0
1.8785046728971961, 0.002089479938149452, 0.0
1.9439252336448596, 0.0009963129414245486, 0.0
2.0093457943925235, 0.002559529384598136, 0.0
2.074766355140187, 0.006390283349901438, 0.0
2.1401869158878504, 0.020002461969852448, 0.0
2.205607476635514, 0.6622180342674255, 0.0
2.2710280373831777, 13.719135284423828, 15.428571428571429
2.336448598130841, 0.8599169850349426, 0.0
2.4018691588785046, 0.032210830599069595, 0.0
2.467289719626168, 0.015203705988824368, 0.0
2.5327102803738315, 0.0150809520855546, 0.0
2.598130841121495, 0.01148421410471201, 0.0
2.6635514018691584, 0.019874783232808113, 0.0
2.7289719626168223, 0.019441574811935425, 0.0
2.7943925233644857, 0.014591154642403126, 0.0
2.859813084112149, 0.005256672855466604, 0.0
2.9252336448598126, 0.0037831864319741726, 0.0
2.990654205607476, 0.0009380113915540278, 0.0
3.05607476635514, 0.0001601945114089176, 0.0
3.121495327102803, 7.152021862566471e-05, 0.0
3.186915887850467, 4.407030428410508e-05, 0.0
3.2523364485981308, 4.859818727709353e-05, 0.0
3.3177570093457938, 1.7639076759223826e-05, 0.0
3.3831775700934577, 1.6129770301631652e-05, 0.0
3.4485981308411215, 8.164141763700172e-05, 0.0
3.5140186915887845, 0.0003927954821847379, 0.0
3.5794392523364484, 7.731293590040877e-05, 0.0
3.6448598130841123, 2.3006765331956558e-05, 0.0
3.7102803738317753, 1.587644510436803e-05, 0.0
3.7757009345794392, 1.775509736035019e-05, 0.0
3.8411214953271022, 2.7187234081793576e-05, 0.0
3.906542056074766, 0.00011592164082685485, 0.0
3.97196261682243, 6.335322541417554e-05, 0.0
4.037383177570093, 8.530762715963647e-05, 0.0
4.102803738317757, 9.162197966361418e-05, 0.0
4.16822429906542, 7.583095430163667e-05, 0.0
4.233644859813084, 4.4031017750967294e-05, 0.0
4.299065420560748, 1.1626943887677044e-05, 0.0
4.364485981308411, 5.058609076513676e-06, 0.0
4.429906542056075, 8.209586326302087e-07, 0.0
4.4953271028037385, 1.1222116569342688e-07, 0.0
4.5607476635514015, 0.0001657084794715047, 0.0
4.626168224299065, 0.0001713862147880718, 0.0
4.691588785046729, 1.0226631985688073e-08, 0.0
4.757009345794392, 9.57749346497394e-09, 0.0
4.822429906542056, 0.00017508806195110083, 0.0
4.887850467289719, 3.642705248552147e-09, 0.0
4.953271028037383, 4.8387140850536525e-05, 0.0
5.018691588785047, 7.316454139072448e-05, 0.0
5.08411214953271, 0.00014778735931031406, 0.0
5.149532710280374, 0.00018024566816166043, 0.0
5.214953271028037, 5.74339646846056e-05, 0.0
5.280373831775701, 9.700070950202644e-05, 0.0
5.345794392523365, 5.203003456699662e-05, 0.0
5.411214953271028, 8.537450048606843e-05, 0.0
5.4766355140186915, 1.1533963828469496e-07, 0.0
5.542056074766355, 0.00010388850932940841, 0.0
5.607476635514018, 0.00010044667578767985, 0.0
5.672897196261682, 0.00013496547762770206, 0.0
5.738317757009346, 0.00018518869183026254, 0.0
5.803738317757009, 0.00010611274046823382, 0.0
5.869158878504673, 0.00025667870067991316, 0.0
5.934579439252336, 6.023485184414312e-05, 0.0
6.0, 8.961620187619701e-05, 0.0


==> figures/results_posteriors/0007_uni/upr.csv <==
y, p, gt
-1.0, 0.0, 0.0
-0.9345794392523364, 0.0, 0.0
-0.8691588785046729, 0.0, 0.0
-0.8037383177570093, 0.0, 0.0
-0.7383177570093458, 0.0, 0.0
-0.6728971962616823, 0.0, 0.0
-0.6074766355140186, 0.0, 0.0
-0.5420560747663552, 0.0, 0.0
-0.47663551401869164, 0.0, 0.0
-0.4112149532710281, 0.0, 0.0
-0.3457943925233645, 0.0, 0.0
-0.28037383177570097, 0.0, 0.0
-0.2149532710280374, 0.0, 0.0
-0.14953271028037385, 0.0, 0.0
-0.0841121495327104, 0.0, 0.0
-0.018691588785046842, 0.0, 0.0
0.04672897196261672, 0.0, 0.0
0.11214953271028039, 0.0, 0.0
0.17757009345794383, 0.0, 0.0
0.2429906542056075, 5.605193857299268e-44, 0.0
0.30841121495327095, 2.3836086878165138e-42, 0.0
0.3738317757009346, 6.944414799654496e-41, 0.0
0.43925233644859807, 2.0141717619803834e-39, 0.0
0.5046728971962617, 5.8428367007478e-38, 0.0
0.5700934579439252, 1.6949510728677588e-36, 0.0
0.6355140186915889, 4.916887961538826e-35, 0.0
0.7009345794392523, 1.426341539209902e-33, 0.0
0.7663551401869158, 4.1377098459149184e-32, 0.0
0.8317757009345792, 1.2003094127263383e-30, 0.0
0.8971962616822429, 3.4819811309097035e-29, 0.0
0.9626168224299063, 1.0100888186658793e-27, 0.0
1.02803738317757, 2.930192093117965e-26, 0.0
1.0934579439252334, 8.500203051266653e-25, 0.0
1.1588785046728969, 2.465826308477451e-23, 0.0
1.2242990654205608, 7.153149865086989e-22, 0.0
1.2897196261682242, 2.0750593069781298e-20, 0.0
1.3551401869158877, 6.019568576440667e-19, 0.0
1.4205607476635511, 1.746218308641089e-17, 0.0
1.485981308411215, 5.065628660286324e-16, 0.0
1.5514018691588785, 1.4694898469174052e-14, 0.0
1.616822429906542, 4.2628468571899447e-13, 0.0
1.6822429906542054, 1.2366151505571743e-11, 0.0
1.7476635514018692, 3.587301011798161e-10, 0.0
1.8130841121495327, 1.040645081218372e-08, 0.0
1.8785046728971961, 3.018816130406776e-07, 0.0
1.9439252336448596, 8.757308933127206e-06, 0.0
2.0093457943925235, 0.0002540410205256194, 0.0
2.074766355140187, 0.007369504775851965, 0.0
2.1401869158878504, 0.2137821763753891, 0.0
2.205607476635514, 6.201627254486084, 0.0
2.2710280373831777, 8.695090293884277, 15.428571428571429
2.336448598130841, 0.29973697662353516, 0.0
2.4018691588785046, 0.010332521982491016, 0.0
2.467289719626168, 0.0003561822813935578, 0.0
2.5327102803738315, 1.2278303074708674e-05, 0.0
2.598130841121495, 4.232567505368934e-07, 0.0
2.6635514018691584, 1.4590489705312848e-08, 0.0
2.7289719626168223, 5.029637817344224e-10, 0.0
2.7943925233644857, 1.7338179503223472e-11, 0.0
2.859813084112149, 5.97678753277292e-13, 0.0
2.9252336448598126, 2.060323618527718e-14, 0.0
2.990654205607476, 7.102326264101985e-16, 0.0
3.05607476635514, 2.4483158122501755e-17, 0.0
3.121495327102803, 8.439839595164299e-19, 0.0
3.186915887850467, 2.9093615891760696e-20, 0.0
3.2523364485981308, 1.00291973811325e-21, 0.0
3.3177570093457938, 3.4572416083824327e-23, 0.0
3.3831775700934577, 1.1917857134513244e-24, 0.0
3.4485981308411215, 4.10829545790249e-26, 0.0
3.5140186915887845, 1.416218140130571e-27, 0.0
3.5794392523364484, 4.8819534501062605e-29, 0.0
3.6448598130841123, 1.682908242298236e-30, 0.0
3.7102803738317753, 5.801281500015716e-32, 0.0
3.7757009345794392, 1.9998345599203793e-33, 0.0
3.8411214953271022, 6.893783047668271e-35, 0.0
3.906542056074766, 2.376426416615525e-36, 0.0
3.97196261682243, 8.192022211528481e-38, 0.0
4.037383177570093, 2.82395131594748e-39, 0.0
4.102803738317757, 9.732157964582287e-41, 0.0
4.16822429906542, 3.3813331944157836e-42, 0.0
4.233644859813084, 1.0930128021733573e-43, 0.0
4.299065420560748, 0.0, 0.0
4.364485981308411, 0.0, 0.0
4.429906542056075, 0.0, 0.0
4.4953271028037385, 0.0, 0.0
4.5607476635514015, 0.0, 0.0
4.626168224299065, 0.0, 0.0
4.691588785046729, 0.0, 0.0
4.757009345794392, 0.0, 0.0
4.822429906542056, 0.0, 0.0
4.887850467289719, 0.0, 0.0
4.953271028037383, 0.0, 0.0
5.018691588785047, 0.0, 0.0
5.08411214953271, 0.0, 0.0
5.149532710280374, 0.0, 0.0
5.214953271028037, 0.0, 0.0
5.280373831775701, 0.0, 0.0
5.345794392523365, 0.0, 0.0
5.411214953271028, 0.0, 0.0
5.4766355140186915, 0.0, 0.0
5.542056074766355, 0.0, 0.0
5.607476635514018, 0.0, 0.0
5.672897196261682, 0.0, 0.0
5.738317757009346, 0.0, 0.0
5.803738317757009, 0.0, 0.0
5.869158878504673, 0.0, 0.0
5.934579439252336, 0.0, 0.0
6.0, 0.0, 0.0


==> figures/results_posteriors/0013_uni/dpp.csv <==
y, p, gt
-1.0, 0.0006077763973735273, 0.0
-0.9345794392523364, 0.0001348173536825925, 0.0
-0.8691588785046729, 0.00011484923743410036, 0.0
-0.8037383177570093, 0.0001881500065792352, 0.0
-0.7383177570093458, 0.00011412754975026473, 0.0
-0.6728971962616823, 6.986092921579257e-05, 0.0
-0.6074766355140186, 9.000743011711165e-05, 0.0
-0.5420560747663552, 9.672812302596867e-05, 0.0
-0.47663551401869164, 6.305070564849302e-05, 0.0
-0.4112149532710281, 0.0001338876027148217, 0.0
-0.3457943925233645, 7.559292043879395e-06, 0.0
-0.28037383177570097, 0.0006948160007596016, 0.0
-0.2149532710280374, 6.026135088177398e-05, 0.0
-0.14953271028037385, 2.635357487790202e-10, 0.0
-0.0841121495327104, 1.662571776250843e-05, 0.0
-0.018691588785046842, 1.9757084857019436e-10, 0.0
0.04672897196261672, 7.625335779470888e-11, 0.0
0.11214953271028039, 7.416447456165542e-10, 0.0
0.17757009345794383, 1.6434803740139614e-07, 0.0
0.2429906542056075, 0.00015155573782976717, 0.0
0.30841121495327095, 0.0005783216329291463, 0.0
0.3738317757009346, 7.27438964531757e-05, 0.0
0.43925233644859807, 3.197469413862564e-05, 0.0
0.5046728971962617, 0.0001513750321464613, 0.0
0.5700934579439252, 6.845050393167185e-08, 0.0
0.6355140186915889, 3.1706902063888265e-06, 0.0
0.7009345794392523, 4.261619945822304e-09, 0.0
0.7663551401869158, 8.967178111163321e-10, 0.0
0.8317757009345792, 4.181291402005627e-08, 0.0
0.8971962616822429, 2.3228556074172957e-06, 0.0
0.9626168224299063, 0.0004770125378854573, 0.0
1.02803738317757, 6.947591464268044e-05, 0.0
1.0934579439252334, 2.0368634068290703e-05, 0.0
1.1588785046728969, 1.4702090993523598e-05, 0.0
1.2242990654205608, 0.00022023203200660646, 0.0
1.2897196261682242, 0.00012146902008680627, 0.0
1.3551401869158877, 5.844797669851687e-06, 0.0
1.4205607476635511, 6.386447785189375e-05, 0.0
1.485981308411215, 0.00010057286272058263, 0.0
1.5514018691588785, 0.0019766255281865597, 0.0
1.616822429906542, 10.691162109375, 15.428571428571429
1.6822429906542054, 4.709353923797607, 0.0
1.7476635514018692, 0.000552849960513413, 0.0
1.8130841121495327, 2.0898954971926287e-05, 0.0
1.8785046728971961, 9.376063098898157e-05, 0.0
1.9439252336448596, 0.00029279827140271664, 0.0
2.0093457943925235, 0.0001961141242645681, 0.0
2.074766355140187, 0.00045684544602409005, 0.0
2.1401869158878504, 0.00088307581609115, 0.0
2.205607476635514, 8.470517786918208e-05, 0.0
2.2710280373831777, 0.0002193103136960417, 0.0
2.336448598130841, 0.010337041690945625, 0.0
2.4018691588785046, 7.786500646034256e-05, 0.0
2.467289719626168, 6.834194937255234e-05, 0.0
2.5327102803738315, 0.000114623544504866, 0.0
2.598130841121495, 1.5193121726042591e-05, 0.0
2.6635514018691584, 9.855972166405991e-05, 0.0
2.7289719626168223, 0.0002350403810851276, 0.0
2.7943925233644857, 7.918968185549602e-05, 0.0
2.859813084112149, 0.0007355888374149799, 0.0
2.9252336448598126, 0.000927325279917568, 0.0
2.990654205607476, 6.605006637983024e-05, 0.0
3.05607476635514, 3.895848203683272e-05, 0.0
3.121495327102803, 7.241212006192654e-05, 0.0
3.186915887850467, 1.7543592548463494e-05, 0.0
3.2523364485981308, 1.651847742323298e-05, 0.0
3.3177570093457938, 0.00012625580711755902, 0.0
3.3831775700934577, 0.00015193123545031995, 0.0
3.4485981308411215, 0.0001793514529708773, 0.0
3.5140186915887845, 0.0005889002350158989, 0.0
3.5794392523364484, 4.182881093584001e-05, 0.0
3.6448598130841123, 8.043578958449871e-08, 0.0
3.7102803738317753, 1.2027977724926586e-08, 0.0
3.7757009345794392, 1.6452226248020452e-07, 0.0
3.8411214953271022, 2.4736211344134063e-05, 0.0
3.906542056074766, 0.00011590949725359678, 0.0
3.97196261682243, 0.00020674150437116623, 0.0
4.037383177570093, 0.0001175345023511909, 0.0
4.102803738317757, 0.00016119828796945512, 0.0
4.16822429906542, 0.00030483180307783186, 0.0
4.233644859813084, 1.0195943644930594e-07, 0.0
4.299065420560748, 4.944128439987594e-10, 0.0
4.364485981308411, 5.930399921139085e-11, 0.0
4.429906542056075, 5.186256372274878e-12, 0.0
4.4953271028037385, 2.484409379610586e-12, 0.0
4.5607476635514015, 9.714599582366645e-05, 0.0
4.626168224299065, 0.00011774736049119383, 0.0
4.691588785046729, 1.5144174109193997e-11, 0.0
4.757009345794392, 2.515802843827686e-10, 0.0
4.822429906542056, 0.00019688985776156187, 0.0
4.887850467289719, 4.956818844270572e-10, 0.0
4.953271028037383, 1.5581030311295763e-05, 0.0
5.018691588785047, 2.645677341206465e-05, 0.0
5.08411214953271, 0.00022366541088558733, 0.0
5.149532710280374, 0.0001227676693815738, 0.0
5.214953271028037, 6.660396320512518e-05, 0.0
5.280373831775701, 0.0005016028881072998, 0.0
5.345794392523365, 4.710832945420407e-05, 0.0
5.411214953271028, 0.00013789243530482054, 0.0
5.4766355140186915, 2.869591142484751e-08, 0.0
5.542056074766355, 0.00012361109838820994, 0.0
5.607476635514018, 0.0008609521901234984, 0.0
5.672897196261682, 0.0001897513575386256, 0.0
5.738317757009346, 0.0003381672140676528, 0.0
5.803738317757009, 0.00040112994611263275, 0.0
5.869158878504673, 0.00047640965203754604, 0.0
5.934579439252336, 0.00015343537961598486, 0.0
6.0, 0.00017739353643264621, 0.0


==> figures/results_posteriors/0013_uni/upr.csv <==
y, p, gt
-1.0, 0.0, 0.0
-0.9345794392523364, 0.0, 0.0
-0.8691588785046729, 0.0, 0.0
-0.8037383177570093, 0.0, 0.0
-0.7383177570093458, 0.0, 0.0
-0.6728971962616823, 0.0, 0.0
-0.6074766355140186, 0.0, 0.0
-0.5420560747663552, 0.0, 0.0
-0.47663551401869164, 0.0, 0.0
-0.4112149532710281, 0.0, 0.0
-0.3457943925233645, 0.0, 0.0
-0.28037383177570097, 0.0, 0.0
-0.2149532710280374, 0.0, 0.0
-0.14953271028037385, 0.0, 0.0
-0.0841121495327104, 0.0, 0.0
-0.018691588785046842, 0.0, 0.0
0.04672897196261672, 0.0, 0.0
0.11214953271028039, 0.0, 0.0
0.17757009345794383, 0.0, 0.0
0.2429906542056075, 0.0, 0.0
0.30841121495327095, 0.0, 0.0
0.3738317757009346, 0.0, 0.0
0.43925233644859807, 0.0, 0.0
0.5046728971962617, 0.0, 0.0
0.5700934579439252, 0.0, 0.0
0.6355140186915889, 0.0, 0.0
0.7009345794392523, 0.0, 0.0
0.7663551401869158, 0.0, 0.0
0.8317757009345792, 0.0, 0.0
0.8971962616822429, 0.0, 0.0
0.9626168224299063, 0.0, 0.0
1.02803738317757, 0.0, 0.0
1.0934579439252334, 0.0, 0.0
1.1588785046728969, 0.0, 0.0
1.2242990654205608, 8.232546642077984e-38, 0.0
1.2897196261682242, 1.9642554095531405e-31, 0.0
1.3551401869158877, 4.686812950611416e-25, 0.0
1.4205607476635511, 1.1182675380619695e-18, 0.0
1.485981308411215, 2.668253205190263e-12, 0.0
1.5514018691588785, 6.366416982928058e-06, 0.0
1.616822429906542, 15.190400123596191, 15.428571428571429
1.6822429906542054, 0.23816479742527008, 0.0
1.7476635514018692, 9.981670956449307e-08, 0.0
1.8130841121495327, 4.1833923884694244e-14, 0.0
1.8785046728971961, 1.7532904107802636e-20, 0.0
1.9439252336448596, 7.348169998655727e-27, 0.0
2.0093457943925235, 3.0797068534070893e-33, 0.0
2.074766355140187, 1.292759490472074e-39, 0.0
2.1401869158878504, 0.0, 0.0
2.205607476635514, 0.0, 0.0
2.2710280373831777, 0.0, 0.0
2.336448598130841, 0.0, 0.0
2.4018691588785046, 0.0, 0.0
2.467289719626168, 0.0, 0.0
2.5327102803738315, 0.0, 0.0
2.598130841121495, 0.0, 0.0
2.6635514018691584, 0.0, 0.0
2.7289719626168223, 0.0, 0.0
2.7943925233644857, 0.0, 0.0
2.859813084112149, 0.0, 0.0
2.9252336448598126, 0.0, 0.0
2.990654205607476, 0.0, 0.0
3.05607476635514, 0.0, 0.0
3.121495327102803, 0.0, 0.0
3.186915887850467, 0.0, 0.0
3.2523364485981308, 0.0, 0.0
3.3177570093457938, 0.0, 0.0
3.3831775700934577, 0.0, 0.0
3.4485981308411215, 0.0, 0.0
3.5140186915887845, 0.0, 0.0
3.5794392523364484, 0.0, 0.0
3.6448598130841123, 0.0, 0.0
3.7102803738317753, 0.0, 0.0
3.7757009345794392, 0.0, 0.0
3.8411214953271022, 0.0, 0.0
3.906542056074766, 0.0, 0.0
3.97196261682243, 0.0, 0.0
4.037383177570093, 0.0, 0.0
4.102803738317757, 0.0, 0.0
4.16822429906542, 0.0, 0.0
4.233644859813084, 0.0, 0.0
4.299065420560748, 0.0, 0.0
4.364485981308411, 0.0, 0.0
4.429906542056075, 0.0, 0.0
4.4953271028037385, 0.0, 0.0
4.5607476635514015, 0.0, 0.0
4.626168224299065, 0.0, 0.0
4.691588785046729, 0.0, 0.0
4.757009345794392, 0.0, 0.0
4.822429906542056, 0.0, 0.0
4.887850467289719, 0.0, 0.0
4.953271028037383, 0.0, 0.0
5.018691588785047, 0.0, 0.0
5.08411214953271, 0.0, 0.0
5.149532710280374, 0.0, 0.0
5.214953271028037, 0.0, 0.0
5.280373831775701, 0.0, 0.0
5.345794392523365, 0.0, 0.0
5.411214953271028, 0.0, 0.0
5.4766355140186915, 0.0, 0.0
5.542056074766355, 0.0, 0.0
5.607476635514018, 0.0, 0.0
5.672897196261682, 0.0, 0.0
5.738317757009346, 0.0, 0.0
5.803738317757009, 0.0, 0.0
5.869158878504673, 0.0, 0.0
5.934579439252336, 0.0, 0.0
6.0, 0.0, 0.0


==> figures/results_posteriors/0123_multi/dpp.csv <==
y, p, gt
-1.0, 0.003979502245783806, 0.0
-0.9345794392523364, 0.0037234502378851175, 0.0
-0.8691588785046729, 0.0045714727602899075, 0.0
-0.8037383177570093, 0.002701190998777747, 0.0
-0.7383177570093458, 0.0074005420319736, 0.0
-0.6728971962616823, 0.0021085923071950674, 0.0
-0.6074766355140186, 0.0061452388763427734, 0.0
-0.5420560747663552, 0.0032101639080792665, 0.0
-0.47663551401869164, 0.005568773485720158, 0.0
-0.4112149532710281, 0.006246097851544619, 0.0
-0.3457943925233645, 0.0025439714081585407, 0.0
-0.28037383177570097, 0.005154854618012905, 0.0
-0.2149532710280374, 0.0038786842487752438, 0.0
-0.14953271028037385, 1.7396940165781416e-05, 0.0
-0.0841121495327104, 0.001301711774431169, 0.0
-0.018691588785046842, 1.6158302969415672e-05, 0.0
0.04672897196261672, 9.118120942730457e-06, 0.0
0.11214953271028039, 3.7961856378387893e-06, 0.0
0.17757009345794383, 2.4562201360822655e-05, 0.0
0.2429906542056075, 0.006155651528388262, 0.0
0.30841121495327095, 0.003081537550315261, 0.0
0.3738317757009346, 0.0018439358100295067, 0.0
0.43925233644859807, 0.0020805385429412127, 0.0
0.5046728971962617, 0.004768886137753725, 0.0
0.5700934579439252, 0.003063192358240485, 0.0
0.6355140186915889, 0.00025339736021123827, 0.0
0.7009345794392523, 0.017690425738692284, 0.0
0.7663551401869158, 0.011226709932088852, 0.0
0.8317757009345792, 0.015563398599624634, 0.0
0.8971962616822429, 0.020882636308670044, 0.0
0.9626168224299063, 0.0017903894186019897, 0.0
1.02803738317757, 0.04620172455906868, 0.0
1.0934579439252334, 0.06957316398620605, 0.0
1.1588785046728969, 0.18266484141349792, 0.0
1.2242990654205608, 0.6724059581756592, 0.0
1.2897196261682242, 2.512507438659668, 1.9648440564297545
1.3551401869158877, 0.44649848341941833, 0.0
1.4205607476635511, 0.09621354937553406, 0.0
1.485981308411215, 0.11462480574846268, 0.0
1.5514018691588785, 0.04962370544672012, 0.0
1.616822429906542, 0.03635795786976814, 0.0
1.6822429906542054, 0.03873231261968613, 0.0
1.7476635514018692, 0.055237289518117905, 0.0
1.8130841121495327, 0.02457367815077305, 0.0
1.8785046728971961, 0.026101093739271164, 0.0
1.9439252336448596, 0.012348907999694347, 0.0
2.0093457943925235, 0.006644467357546091, 0.0
2.074766355140187, 0.03579094260931015, 0.0
2.1401869158878504, 0.027403926476836205, 0.0
2.205607476635514, 0.03843408450484276, 0.0
2.2710280373831777, 0.023229291662573814, 0.0
2.336448598130841, 0.01810445450246334, 0.0
2.4018691588785046, 0.015154117718338966, 0.0
2.467289719626168, 0.01599418930709362, 0.0
2.5327102803738315, 0.006949432194232941, 0.0
2.598130841121495, 0.004544403869658709, 0.0
2.6635514018691584, 0.0024760239757597446, 0.0
2.7289719626168223, 0.004931884352117777, 0.0
2.7943925233644857, 0.014843754470348358, 0.0
2.859813084112149, 0.019088629633188248, 0.0
2.9252336448598126, 0.02965613268315792, 0.0
2.990654205607476, 0.08190139383077621, 3.54103796833526
3.05607476635514, 0.5794124007225037, 0.0
3.121495327102803, 4.696560859680176, 0.0
3.186915887850467, 3.1852004528045654, 0.0
3.2523364485981308, 0.7810248136520386, 9.922689403806414
3.3177570093457938, 0.3101375102996826, 0.0
3.3831775700934577, 0.15250438451766968, 0.0
3.4485981308411215, 0.1286848932504654, 0.0
3.5140186915887845, 0.155219167470932, 0.0
3.5794392523364484, 0.10065218061208725, 0.0
3.6448598130841123, 0.09622722119092941, 0.0
3.7102803738317753, 0.08646706491708755, 0.0
3.7757009345794392, 0.08301513642072678, 0.0
3.8411214953271022, 0.05056041106581688, 0.0
3.906542056074766, 0.004422459285706282, 0.0
3.97196261682243, 0.003350702812895179, 0.0
4.037383177570093, 0.016429191455245018, 0.0
4.102803738317757, 0.006784094963222742, 0.0
4.16822429906542, 0.005511966068297625, 0.0
4.233644859813084, 0.0034671477042138577, 0.0
4.299065420560748, 0.005189160350710154, 0.0
4.364485981308411, 0.007229200564324856, 0.0
4.429906542056075, 0.005513140466064215, 0.0
4.4953271028037385, 0.002956896321848035, 0.0
4.5607476635514015, 0.006892404053360224, 0.0
4.626168224299065, 0.00542538333684206, 0.0
4.691588785046729, 0.0004896189202554524, 0.0
4.757009345794392, 0.0006926113273948431, 0.0
4.822429906542056, 0.005453851073980331, 0.0
4.887850467289719, 0.0023223860189318657, 0.0
4.953271028037383, 0.0003105348441749811, 0.0
5.018691588785047, 0.004873156547546387, 0.0
5.08411214953271, 0.007917860522866249, 0.0
5.149532710280374, 0.007015442010015249, 0.0
5.214953271028037, 0.003806895110756159, 0.0
5.280373831775701, 0.004578063730150461, 0.0
5.345794392523365, 0.0030634566210210323, 0.0
5.411214953271028, 0.005166295450180769, 0.0
5.4766355140186915, 0.001918767811730504, 0.0
5.542056074766355, 0.00234252423979342, 0.0
5.607476635514018, 0.004474835004657507, 0.0
5.672897196261682, 0.004020768217742443, 0.0
5.738317757009346, 0.0032352458219975233, 0.0
5.803738317757009, 0.0034961914643645287, 0.0
5.869158878504673, 0.005487394519150257, 0.0
5.934579439252336, 0.0035797033924609423, 0.0
6.0, 0.003318237606436014, 0.0


==> figures/results_posteriors/0123_multi/upr.csv <==
y, p, gt
-1.0, 2.129424767309073e-32, 0.0
-0.9345794392523364, 6.682845839403592e-32, 0.0
-0.8691588785046729, 2.097267885073261e-31, 0.0
-0.8037383177570093, 6.581927180847362e-31, 0.0
-0.7383177570093458, 2.0656285142253985e-30, 0.0
-0.6728971962616823, 6.48268094512382e-30, 0.0
-0.6074766355140186, 2.0344663282562862e-29, 0.0
-0.5420560747663552, 6.38483392383595e-29, 0.0
-0.47663551401869164, 2.0037741068094235e-28, 0.0
-0.4112149532710281, 6.288463639425594e-28, 0.0
-0.3457943925233645, 1.9735298807417497e-27, 0.0
-0.28037383177570097, 6.193571530321679e-27, 0.0
-0.2149532710280374, 1.9437494186046843e-26, 0.0
-0.14953271028037385, 6.100111003464027e-26, 0.0
-0.0841121495327104, 1.9144186148873147e-25, 0.0
-0.018691588785046842, 6.0080612896241155e-25, 0.0
0.04672897196261672, 1.8855304052786048e-24, 0.0
0.11214953271028039, 5.917401055661138e-24, 0.0
0.17757009345794383, 1.8570781251365007e-23, 0.0
0.2429906542056075, 5.82810815430518e-23, 0.0
0.30841121495327095, 1.8290478461356446e-22, 0.0
0.3738317757009346, 5.740162911365266e-22, 0.0
0.43925233644859807, 1.8014477108983e-21, 0.0
0.5046728971962617, 5.653523012342439e-21, 0.0
0.5700934579439252, 1.7742642860698845e-20, 0.0
0.6355140186915889, 5.568233501825476e-20, 0.0
0.7009345794392523, 1.7474840552445388e-19, 0.0
0.7663551401869158, 5.484188332674908e-19, 0.0
0.8317757009345792, 1.7211213179839851e-18, 0.0
0.8971962616822429, 5.401432738099311e-18, 0.0
0.9626168224299063, 1.6951433799745123e-17, 0.0
1.02803738317757, 5.319925751978847e-17, 0.0
1.0934579439252334, 1.6695702310695983e-16, 0.0
1.1588785046728969, 5.239629344684854e-16, 0.0
1.2242990654205608, 1.6443703656140725e-15, 0.0
1.2897196261682242, 5.160583383014136e-15, 1.9648440564297545
1.3551401869158877, 1.6195634175669542e-14, 0.0
1.4205607476635511, 5.082690995514283e-14, 0.0
1.485981308411215, 1.5951182161157845e-13, 0.0
1.5514018691588785, 5.006003749551124e-13, 0.0
1.616822429906542, 1.57104819605014e-12, 0.0
1.6822429906542054, 4.930454482188207e-12, 0.0
1.7476635514018692, 1.5473412481870064e-11, 0.0
1.8130841121495327, 4.856064161895546e-11, 0.0
1.8785046728971961, 1.5239920436727061e-10, 0.0
1.9439252336448596, 4.782777507372771e-10, 0.0
2.0093457943925235, 1.500992330427664e-09, 0.0
2.074766355140187, 4.710606571478593e-09, 0.0
2.1401869158878504, 1.4783398505358036e-08, 0.0
2.205607476635514, 4.6395236097396264e-08, 0.0
2.2710280373831777, 1.456034652846938e-07, 0.0
2.336448598130841, 4.5695136918766366e-07, 0.0
2.4018691588785046, 1.4340620282382588e-06, 0.0
2.467289719626168, 4.500556315178983e-06, 0.0
2.5327102803738315, 1.4124207154964097e-05, 0.0
2.598130841121495, 4.4326392526272684e-05, 0.0
2.6635514018691584, 0.00013911075075156987, 0.0
2.7289719626168223, 0.00043657474452629685, 0.0
2.7943925233644857, 0.001370114623568952, 0.0
2.859813084112149, 0.004299870692193508, 0.0
2.9252336448598126, 0.013494390062987804, 0.0
2.990654205607476, 0.04234981909394264, 3.54103796833526
3.05607476635514, 0.13290756940841675, 0.0
3.121495327102803, 0.41710740327835083, 0.0
3.186915887850467, 1.3090195655822754, 0.0
3.2523364485981308, 4.108132362365723, 9.922689403806414
3.3177570093457938, 6.404263019561768, 0.0
3.3831775700934577, 2.040661334991455, 0.0
3.4485981308411215, 0.6502384543418884, 0.0
3.5140186915887845, 0.20719291269779205, 0.0
3.5794392523364484, 0.06602010130882263, 0.0
3.6448598130841123, 0.021036731079220772, 0.0
3.7102803738317753, 0.0067031593061983585, 0.0
3.7757009345794392, 0.00213590357452631, 0.0
3.8411214953271022, 0.0006805859156884253, 0.0
3.906542056074766, 0.0002168629871448502, 0.0
3.97196261682243, 6.91015156917274e-05, 0.0
4.037383177570093, 2.201855750172399e-05, 0.0
4.102803738317757, 7.01602266417467e-06, 0.0
4.16822429906542, 2.2355902729032096e-06, 0.0
4.233644859813084, 7.123514933482511e-07, 0.0
4.299065420560748, 2.2698444013258268e-07, 0.0
4.364485981308411, 7.232655008237998e-08, 0.0
4.429906542056075, 2.304624935334232e-08, 0.0
4.4953271028037385, 7.343481378541128e-09, 0.0
4.5607476635514015, 2.339929805472707e-09, 0.0
4.626168224299065, 7.455976946957321e-10, 0.0
4.691588785046729, 2.375775687291082e-10, 0.0
4.757009345794392, 7.570225002417885e-11, 0.0
4.822429906542056, 2.4121841676882916e-11, 0.0
4.887850467289719, 7.686193695399801e-12, 0.0
4.953271028037383, 2.4491459207909294e-12, 0.0
5.018691588785047, 7.80396905951386e-13, 0.0
5.08411214953271, 2.4866648453900075e-13, 0.0
5.149532710280374, 7.923534468519747e-14, 0.0
5.214953271028037, 2.5247677077266592e-14, 0.0
5.280373831775701, 8.044930891707054e-15, 0.0
5.345794392523365, 2.5634401827796804e-15, 0.0
5.411214953271028, 8.168188055697066e-16, 0.0
5.4766355140186915, 2.6027249885381837e-16, 0.0
5.542056074766355, 8.293333335535847e-17, 0.0
5.607476635514018, 2.6426013475486705e-17, 0.0
5.672897196261682, 8.420427320548904e-18, 0.0
5.738317757009346, 2.683088736605844e-18, 0.0
5.803738317757009, 8.549405871151541e-19, 0.0
5.869158878504673, 2.724196821315162e-19, 0.0
5.934579439252336, 8.680424947078376e-20, 0.0
6.0, 2.7659342870730566e-20, 0.0


==> figures/results_posteriors/0123_uni/dpp.csv <==
y, p, gt
-1.0, 0.00035538035444915295, 0.0
-0.9345794392523364, 0.00020540990226436406, 0.0
-0.8691588785046729, 0.00032829123665578663, 0.0
-0.8037383177570093, 0.00016722663713153452, 0.0
-0.7383177570093458, 0.0005935017834417522, 0.0
-0.6728971962616823, 0.00011730364349205047, 0.0
-0.6074766355140186, 0.00011227316281292588, 0.0
-0.5420560747663552, 0.00022419681772589684, 0.0
-0.47663551401869164, 0.0003326598962303251, 0.0
-0.4112149532710281, 0.00034262071130797267, 0.0
-0.3457943925233645, 0.00010886850213864818, 0.0
-0.28037383177570097, 0.00034409225918352604, 0.0
-0.2149532710280374, 0.0003237092460040003, 0.0
-0.14953271028037385, 1.3233436568782508e-08, 0.0
-0.0841121495327104, 1.5948489817674272e-05, 0.0
-0.018691588785046842, 8.558191488816647e-09, 0.0
0.04672897196261672, 4.592942914882769e-09, 0.0
0.11214953271028039, 3.6706473971470643e-10, 0.0
0.17757009345794383, 1.9644692983433742e-08, 0.0
0.2429906542056075, 0.00023839886125642806, 0.0
0.30841121495327095, 0.00017655824194662273, 0.0
0.3738317757009346, 0.00011385889229131863, 0.0
0.43925233644859807, 6.510779348900542e-05, 0.0
0.5046728971962617, 0.0001945488911587745, 0.0
0.5700934579439252, 5.588146450463682e-06, 0.0
0.6355140186915889, 1.1466070645838045e-05, 0.0
0.7009345794392523, 0.0002962097933050245, 0.0
0.7663551401869158, 0.00048334209714084864, 0.0
0.8317757009345792, 0.0007722590817138553, 0.0
0.8971962616822429, 0.001982529181987047, 0.0
0.9626168224299063, 7.446285599144176e-05, 0.0
1.02803738317757, 0.0011893766932189465, 0.0
1.0934579439252334, 0.0005827235872857273, 0.0
1.1588785046728969, 0.001277837553061545, 0.0
1.2242990654205608, 0.08782230317592621, 0.0
1.2897196261682242, 14.989826202392578, 15.428571428571429
1.3551401869158877, 0.27642160654067993, 0.0
1.4205607476635511, 0.0005415666964836419, 0.0
1.485981308411215, 0.0007488810806535184, 0.0
1.5514018691588785, 0.00090278364950791, 0.0
1.616822429906542, 0.001435368089005351, 0.0
1.6822429906542054, 0.0008304871153086424, 0.0
1.7476635514018692, 0.0013739416608586907, 0.0
1.8130841121495327, 0.003095621010288596, 0.0
1.8785046728971961, 0.0023721340112388134, 0.0
1.9439252336448596, 0.00038691877853125334, 0.0
2.0093457943925235, 0.00044472349691204727, 0.0
2.074766355140187, 0.026426158845424652, 0.0
2.1401869158878504, 0.004014161415398121, 0.0
2.205607476635514, 0.0001452960423193872, 0.0
2.2710280373831777, 0.0001654330117162317, 0.0
2.336448598130841, 0.0002322592627024278, 0.0
2.4018691588785046, 0.00011372798326192424, 0.0
2.467289719626168, 0.00017667360953055322, 0.0
2.5327102803738315, 8.85982735780999e-05, 0.0
2.598130841121495, 1.8650503989192657e-05, 0.0
2.6635514018691584, 1.1441161404945888e-05, 0.0
2.7289719626168223, 6.781809497624636e-05, 0.0
2.7943925233644857, 0.00014310894766822457, 0.0
2.859813084112149, 0.0005477484664879739, 0.0
2.9252336448598126, 0.0003579620679374784, 0.0
2.990654205607476, 0.00011209843069082126, 0.0
3.05607476635514, 0.000648489105515182, 0.0
3.121495327102803, 0.0034541154745966196, 0.0
3.186915887850467, 0.0005676379078067839, 0.0
3.2523364485981308, 0.0006381816929206252, 0.0
3.3177570093457938, 0.0007642747950740159, 0.0
3.3831775700934577, 0.00022317956609185785, 0.0
3.4485981308411215, 0.00043501186883077025, 0.0
3.5140186915887845, 0.0036883826833218336, 0.0
3.5794392523364484, 0.0011788917472586036, 0.0
3.6448598130841123, 0.0006636655889451504, 0.0
3.7102803738317753, 0.00010331757221138105, 0.0
3.7757009345794392, 4.1178660467267036e-05, 0.0
3.8411214953271022, 1.990959390241187e-05, 0.0
3.906542056074766, 0.0002684120263438672, 0.0
3.97196261682243, 9.68499225564301e-05, 0.0
4.037383177570093, 1.0139400728803594e-05, 0.0
4.102803738317757, 0.0005052575143054128, 0.0
4.16822429906542, 0.00022449462267104536, 0.0
4.233644859813084, 7.874670018281904e-07, 0.0
4.299065420560748, 1.1783135960286018e-06, 0.0
4.364485981308411, 6.4494497564737685e-06, 0.0
4.429906542056075, 6.525449407490669e-06, 0.0
4.4953271028037385, 3.5427774491836317e-06, 0.0
4.5607476635514015, 0.00021004561858717352, 0.0
4.626168224299065, 0.00030627084197476506, 0.0
4.691588785046729, 8.841321914587752e-07, 0.0
4.757009345794392, 2.2543574687006185e-06, 0.0
4.822429906542056, 0.0004507192352320999, 0.0
4.887850467289719, 5.238489029579796e-05, 0.0
4.953271028037383, 6.96074766892707e-06, 0.0
5.018691588785047, 0.0003381552523933351, 0.0
5.08411214953271, 0.00030769751174375415, 0.0
5.149532710280374, 0.00044375471770763397, 0.0
5.214953271028037, 0.0003653064777608961, 0.0
5.280373831775701, 0.0005436541396193206, 0.0
5.345794392523365, 0.0002958019613288343, 0.0
5.411214953271028, 0.00037099659675732255, 0.0
5.4766355140186915, 6.590285920538008e-05, 0.0
5.542056074766355, 0.00011980046110693365, 0.0
5.607476635514018, 0.0002091345377266407, 0.0
5.672897196261682, 0.0003114102000836283, 0.0
5.738317757009346, 8.792684093350545e-05, 0.0
5.803738317757009, 0.00017397859483025968, 0.0
5.869158878504673, 0.00037983726360835135, 0.0
5.934579439252336, 0.0001510136207798496, 0.0
6.0, 0.00029048658325336874, 0.0


==> figures/results_posteriors/0123_uni/upr.csv <==
y, p, gt
-1.0, 0.0, 0.0
-0.9345794392523364, 0.0, 0.0
-0.8691588785046729, 0.0, 0.0
-0.8037383177570093, 0.0, 0.0
-0.7383177570093458, 0.0, 0.0
-0.6728971962616823, 0.0, 0.0
-0.6074766355140186, 0.0, 0.0
-0.5420560747663552, 0.0, 0.0
-0.47663551401869164, 0.0, 0.0
-0.4112149532710281, 0.0, 0.0
-0.3457943925233645, 0.0, 0.0
-0.28037383177570097, 0.0, 0.0
-0.2149532710280374, 0.0, 0.0
-0.14953271028037385, 0.0, 0.0
-0.0841121495327104, 0.0, 0.0
-0.018691588785046842, 0.0, 0.0
0.04672897196261672, 0.0, 0.0
0.11214953271028039, 0.0, 0.0
0.17757009345794383, 0.0, 0.0
0.2429906542056075, 0.0, 0.0
0.30841121495327095, 0.0, 0.0
0.3738317757009346, 0.0, 0.0
0.43925233644859807, 0.0, 0.0
0.5046728971962617, 0.0, 0.0
0.5700934579439252, 0.0, 0.0
0.6355140186915889, 1.9337918807682476e-43, 0.0
0.7009345794392523, 3.509252126030139e-39, 0.0
0.7663551401869158, 8.909739788116666e-35, 0.0
0.8317757009345792, 2.2620146878749035e-30, 0.0
0.8971962616822429, 5.742960391601035e-26, 0.0
0.9626168224299063, 1.4580350765954227e-21, 0.0
1.02803738317757, 3.701760626989132e-17, 0.0
1.0934579439252334, 9.398108376593162e-13, 0.0
1.1588785046728969, 2.3860163622657637e-08, 0.0
1.2242990654205608, 0.0006057778955437243, 0.0
1.2897196261682242, 15.379624366760254, 15.428571428571429
1.3551401869158877, 0.04833972826600075, 0.0
1.4205607476635511, 1.9040206780118751e-06, 0.0
1.485981308411215, 7.49948159128877e-11, 0.0
1.5514018691588785, 2.9539287242110173e-15, 0.0
1.616822429906542, 1.16349066537298e-19, 0.0
1.6822429906542054, 4.5827635777193484e-24, 0.0
1.7476635514018692, 1.805061590343031e-28, 0.0
1.8130841121495327, 7.109760114493704e-33, 0.0
1.8785046728971961, 2.800385343361298e-37, 0.0
1.9439252336448596, 1.0972166975663318e-41, 0.0
2.0093457943925235, 0.0, 0.0
2.074766355140187, 0.0, 0.0
2.1401869158878504, 0.0, 0.0
2.205607476635514, 0.0, 0.0
2.2710280373831777, 0.0, 0.0
2.336448598130841, 0.0, 0.0
2.4018691588785046, 0.0, 0.0
2.467289719626168, 0.0, 0.0
2.5327102803738315, 0.0, 0.0
2.598130841121495, 0.0, 0.0
2.6635514018691584, 0.0, 0.0
2.7289719626168223, 0.0, 0.0
2.7943925233644857, 0.0, 0.0
2.859813084112149, 0.0, 0.0
2.9252336448598126, 0.0, 0.0
2.990654205607476, 0.0, 0.0
3.05607476635514, 0.0, 0.0
3.121495327102803, 0.0, 0.0
3.186915887850467, 0.0, 0.0
3.2523364485981308, 0.0, 0.0
3.3177570093457938, 0.0, 0.0
3.3831775700934577, 0.0, 0.0
3.4485981308411215, 0.0, 0.0
3.5140186915887845, 0.0, 0.0
3.5794392523364484, 0.0, 0.0
3.6448598130841123, 0.0, 0.0
3.7102803738317753, 0.0, 0.0
3.7757009345794392, 0.0, 0.0
3.8411214953271022, 0.0, 0.0
3.906542056074766, 0.0, 0.0
3.97196261682243, 0.0, 0.0
4.037383177570093, 0.0, 0.0
4.102803738317757, 0.0, 0.0
4.16822429906542, 0.0, 0.0
4.233644859813084, 0.0, 0.0
4.299065420560748, 0.0, 0.0
4.364485981308411, 0.0, 0.0
4.429906542056075, 0.0, 0.0
4.4953271028037385, 0.0, 0.0
4.5607476635514015, 0.0, 0.0
4.626168224299065, 0.0, 0.0
4.691588785046729, 0.0, 0.0
4.757009345794392, 0.0, 0.0
4.822429906542056, 0.0, 0.0
4.887850467289719, 0.0, 0.0
4.953271028037383, 0.0, 0.0
5.018691588785047, 0.0, 0.0
5.08411214953271, 0.0, 0.0
5.149532710280374, 0.0, 0.0
5.214953271028037, 0.0, 0.0
5.280373831775701, 0.0, 0.0
5.345794392523365, 0.0, 0.0
5.411214953271028, 0.0, 0.0
5.4766355140186915, 0.0, 0.0
5.542056074766355, 0.0, 0.0
5.607476635514018, 0.0, 0.0
5.672897196261682, 0.0, 0.0
5.738317757009346, 0.0, 0.0
5.803738317757009, 0.0, 0.0
5.869158878504673, 0.0, 0.0
5.934579439252336, 0.0, 0.0
6.0, 0.0, 0.0


==> figures/sparsify/dpp.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.97264725, 0.97733710, 0.00468985
0.02, 0.94474692, 0.95652694, 0.01178002
0.03, 0.91626044, 0.93581779, 0.01955735
0.04, 0.88719157, 0.91598016, 0.02878859
0.05, 0.85749938, 0.89681679, 0.03931741
0.06, 0.82718700, 0.87810412, 0.05091712
0.07, 0.79621090, 0.85984877, 0.06363787
0.08, 0.76457347, 0.84234129, 0.07776782
0.09, 0.73224082, 0.82549190, 0.09325108
0.10, 0.69917704, 0.80900383, 0.10982679
0.11, 0.66538313, 0.79237059, 0.12698746
0.12, 0.63080797, 0.77587059, 0.14506261
0.13, 0.59586435, 0.75978113, 0.16391679
0.14, 0.56398836, 0.74371225, 0.17972390
0.15, 0.53429475, 0.72761466, 0.19331991
0.16, 0.50534112, 0.71191492, 0.20657380
0.17, 0.47760095, 0.69646063, 0.21885968
0.18, 0.45178167, 0.68118999, 0.22940832
0.19, 0.42723359, 0.66577421, 0.23854062
0.20, 0.40477273, 0.65068405, 0.24591132
0.21, 0.38173443, 0.63577532, 0.25404088
0.22, 0.35862934, 0.62089277, 0.26226343
0.23, 0.33920901, 0.60613549, 0.26692648
0.24, 0.32091903, 0.59130687, 0.27038785
0.25, 0.30542808, 0.57694841, 0.27152033
0.26, 0.29159743, 0.56259089, 0.27099346
0.27, 0.28035816, 0.54803660, 0.26767845
0.28, 0.26880227, 0.53416125, 0.26535898
0.29, 0.25692539, 0.52042798, 0.26350259
0.30, 0.24470450, 0.50703652, 0.26233203
0.31, 0.23213416, 0.49389153, 0.26175737
0.32, 0.21918917, 0.48085142, 0.26166226
0.33, 0.20586283, 0.46824042, 0.26237759
0.34, 0.19213273, 0.45598015, 0.26384742
0.35, 0.18329883, 0.44413729, 0.26083846
0.36, 0.17457890, 0.43218465, 0.25760575
0.37, 0.16557871, 0.42078677, 0.25520806
0.38, 0.15629172, 0.40943604, 0.25314432
0.39, 0.14669657, 0.39844138, 0.25174480
0.40, 0.13678536, 0.38798987, 0.25120451
0.41, 0.12653426, 0.37765160, 0.25111734
0.42, 0.11593370, 0.36760538, 0.25167167
0.43, 0.10496126, 0.35810488, 0.25314362
0.44, 0.09359260, 0.34856299, 0.25497039
0.45, 0.08247071, 0.33924253, 0.25677182
0.46, 0.07713134, 0.33040947, 0.25327813
0.47, 0.07159258, 0.32160093, 0.25000835
0.48, 0.06583860, 0.31291286, 0.24707426
0.49, 0.05986125, 0.30475801, 0.24489676
0.50, 0.05364484, 0.29664189, 0.24299705
0.51, 0.04717223, 0.28865571, 0.24148349
0.52, 0.04043249, 0.28111231, 0.24067982
0.53, 0.03340326, 0.27366241, 0.24025915
0.54, 0.02607121, 0.26625834, 0.24018713
0.55, 0.01841035, 0.25914971, 0.24073936
0.56, 0.01040432, 0.25197284, 0.24156853
0.57, 0.00202270, 0.24515507, 0.24313237
0.58, 0.00000000, 0.23826295, 0.23826295
0.59, 0.00000000, 0.23154865, 0.23154865
0.60, 0.00000000, 0.22479428, 0.22479428
0.61, 0.00000000, 0.21832229, 0.21832229
0.62, 0.00000000, 0.21225620, 0.21225620
0.63, 0.00000000, 0.20602437, 0.20602437
0.64, 0.00000000, 0.19972349, 0.19972349
0.65, 0.00000000, 0.19398973, 0.19398973
0.66, 0.00000000, 0.18811220, 0.18811220
0.67, 0.00000000, 0.18191913, 0.18191913
0.68, 0.00000000, 0.17601966, 0.17601966
0.69, 0.00000000, 0.17062677, 0.17062677
0.70, 0.00000000, 0.16533417, 0.16533417
0.71, 0.00000000, 0.16062481, 0.16062481
0.72, 0.00000000, 0.15607690, 0.15607690
0.73, 0.00000000, 0.15220523, 0.15220523
0.74, 0.00000000, 0.14840883, 0.14840883
0.75, 0.00000000, 0.14541186, 0.14541186
0.76, 0.00000000, 0.14311029, 0.14311029
0.77, 0.00000000, 0.14069843, 0.14069843
0.78, 0.00000000, 0.13853259, 0.13853259
0.79, 0.00000000, 0.13724894, 0.13724894
0.80, 0.00000000, 0.13615776, 0.13615776
0.81, 0.00000000, 0.13585707, 0.13585707
0.82, 0.00000000, 0.13574584, 0.13574584
0.83, 0.00000000, 0.13624242, 0.13624242
0.84, 0.00000000, 0.13681873, 0.13681873
0.85, 0.00000000, 0.13823907, 0.13823907
0.86, 0.00000000, 0.14068690, 0.14068690
0.87, 0.00000000, 0.14328701, 0.14328701
0.88, 0.00000000, 0.14630413, 0.14630413
0.89, 0.00000000, 0.15002922, 0.15002922
0.90, 0.00000000, 0.15504518, 0.15504518
0.91, 0.00000000, 0.16122959, 0.16122959
0.92, 0.00000000, 0.17057890, 0.17057890
0.93, 0.00000000, 0.18308390, 0.18308390
0.94, 0.00000000, 0.19922698, 0.19922698
0.95, 0.00000000, 0.22305688, 0.22305688
0.96, 0.00000000, 0.25942525, 0.25942525
0.97, 0.00000000, 0.31802773, 0.31802773
0.98, 0.00000000, 0.43325355, 0.43325355
0.99, 0.00000000, 0.75872414, 0.75872414


==> figures/sparsify/ese.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.97265996, 0.97491198, 0.00225202
0.02, 0.94477259, 0.95290170, 0.00812911
0.03, 0.91629935, 0.93166270, 0.01536336
0.04, 0.88724398, 0.91139717, 0.02415318
0.05, 0.85756559, 0.89153457, 0.03396898
0.06, 0.82726729, 0.87202330, 0.04475601
0.07, 0.79630559, 0.85278008, 0.05647450
0.08, 0.76468285, 0.83402471, 0.06934186
0.09, 0.73236523, 0.81525803, 0.08289280
0.10, 0.69931681, 0.79717891, 0.09786210
0.11, 0.66553861, 0.77916188, 0.11362327
0.12, 0.63097951, 0.76145686, 0.13047735
0.13, 0.59563942, 0.74366974, 0.14803032
0.14, 0.56362767, 0.72624488, 0.16261721
0.15, 0.53102315, 0.70906375, 0.17804059
0.16, 0.49994041, 0.69169554, 0.19175513
0.17, 0.47024745, 0.67486461, 0.20461716
0.18, 0.44155621, 0.65791978, 0.21636356
0.19, 0.41497392, 0.64094886, 0.22597495
0.20, 0.38773744, 0.62434055, 0.23660311
0.21, 0.35980076, 0.60806281, 0.24826206
0.22, 0.33503562, 0.59220210, 0.25716648
0.23, 0.31806740, 0.57626283, 0.25819543
0.24, 0.30274935, 0.56036067, 0.25761133
0.25, 0.28725097, 0.54458307, 0.25733210
0.26, 0.27610568, 0.52918998, 0.25308430
0.27, 0.26465940, 0.51392433, 0.24926493
0.28, 0.25289067, 0.49888336, 0.24599269
0.29, 0.24079503, 0.48368681, 0.24289178
0.30, 0.22834905, 0.46856967, 0.24022062
0.31, 0.21554719, 0.45373708, 0.23818989
0.32, 0.20236377, 0.43942090, 0.23705713
0.33, 0.19067629, 0.42530155, 0.23462527
0.34, 0.18233617, 0.41185115, 0.22951498
0.35, 0.17373616, 0.39847433, 0.22473817
0.36, 0.16487076, 0.38526911, 0.22039834
0.37, 0.15572043, 0.37235836, 0.21663793
0.38, 0.14627852, 0.35978816, 0.21350964
0.39, 0.13652332, 0.34776526, 0.21124194
0.40, 0.12644677, 0.33606745, 0.20962068
0.41, 0.11602466, 0.32444014, 0.20841547
0.42, 0.10524728, 0.31288262, 0.20763534
0.43, 0.09409180, 0.30185222, 0.20776042
0.44, 0.08253349, 0.29113428, 0.20860079
0.45, 0.07055944, 0.28058237, 0.21002293
0.46, 0.05813715, 0.26997673, 0.21183957
0.47, 0.05131417, 0.25989186, 0.20857769
0.48, 0.04517256, 0.24977990, 0.20460734
0.49, 0.03879252, 0.23993480, 0.20114228
0.50, 0.03215732, 0.23078456, 0.19862724
0.51, 0.02524866, 0.22109240, 0.19584374
0.52, 0.01805488, 0.21183111, 0.19377624
0.53, 0.01055210, 0.20255042, 0.19199832
0.54, 0.00272610, 0.19361752, 0.19089142
0.55, 0.00000000, 0.18447144, 0.18447144
0.56, 0.00000000, 0.17542855, 0.17542855
0.57, 0.00000000, 0.16627565, 0.16627565
0.58, 0.00000000, 0.15718357, 0.15718357
0.59, 0.00000000, 0.14850319, 0.14850319
0.60, 0.00000000, 0.14010061, 0.14010061
0.61, 0.00000000, 0.13197264, 0.13197264
0.62, 0.00000000, 0.12406554, 0.12406554
0.63, 0.00000000, 0.11619590, 0.11619590
0.64, 0.00000000, 0.10839688, 0.10839688
0.65, 0.00000000, 0.10077710, 0.10077710
0.66, 0.00000000, 0.09294307, 0.09294307
0.67, 0.00000000, 0.08549427, 0.08549427
0.68, 0.00000000, 0.07825596, 0.07825596
0.69, 0.00000000, 0.07096205, 0.07096205
0.70, 0.00000000, 0.06306316, 0.06306316
0.71, 0.00000000, 0.05487871, 0.05487871
0.72, 0.00000000, 0.04709852, 0.04709852
0.73, 0.00000000, 0.03989987, 0.03989987
0.74, 0.00000000, 0.03282657, 0.03282657
0.75, 0.00000000, 0.02588872, 0.02588872
0.76, 0.00000000, 0.02005786, 0.02005786
0.77, 0.00000000, 0.01564356, 0.01564356
0.78, 0.00000000, 0.01168291, 0.01168291
0.79, 0.00000000, 0.00883266, 0.00883266
0.80, 0.00000000, 0.00704769, 0.00704769
0.81, 0.00000000, 0.00587086, 0.00587086
0.82, 0.00000000, 0.00484614, 0.00484614
0.83, 0.00000000, 0.00385877, 0.00385877
0.84, 0.00000000, 0.00299540, 0.00299540
0.85, 0.00000000, 0.00236572, 0.00236572
0.86, 0.00000000, 0.00184799, 0.00184799
0.87, 0.00000000, 0.00142466, 0.00142466
0.88, 0.00000000, 0.00109567, 0.00109567
0.89, 0.00000000, 0.00091254, 0.00091254
0.90, 0.00000000, 0.00079172, 0.00079172
0.91, 0.00000000, 0.00075403, 0.00075403
0.92, 0.00000000, 0.00074224, 0.00074224
0.93, 0.00000000, 0.00062610, 0.00062610
0.94, 0.00000000, 0.00037702, 0.00037702
0.95, 0.00000000, 0.00033931, 0.00033931
0.96, 0.00000000, 0.00031812, 0.00031812
0.97, 0.00000000, 0.00023564, 0.00023564
0.98, 0.00000000, 0.00007070, 0.00007070
0.99, 0.00000000, 0.00014140, 0.00014140


==> figures/sparsify/random.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.53307414, 0.99873049, 0.46565635
0.02, 0.38853513, 0.99878252, 0.61024739
0.03, 0.29792654, 0.99776742, 0.69984089
0.04, 0.23481120, 0.99713789, 0.76232668
0.05, 0.18985154, 0.99740120, 0.80754966
0.06, 0.15706332, 0.99743225, 0.84036892
0.07, 0.13295642, 0.99646762, 0.86351120
0.08, 0.11522779, 0.99673758, 0.88150979
0.09, 0.10213542, 0.99615194, 0.89401652
0.10, 0.09236661, 0.99513798, 0.90277137
0.11, 0.08503807, 0.99558458, 0.91054650
0.12, 0.07941188, 0.99464482, 0.91523294
0.13, 0.07495582, 0.99457904, 0.91962322
0.14, 0.07130005, 0.99453029, 0.92323024
0.15, 0.06821519, 0.99435014, 0.92613495
0.16, 0.06552355, 0.99477584, 0.92925229
0.17, 0.06310820, 0.99320092, 0.93009272
0.18, 0.06089575, 0.99224507, 0.93134933
0.19, 0.05883293, 0.99271257, 0.93387964
0.20, 0.05688818, 0.99172452, 0.93483634
0.21, 0.05503990, 0.99269377, 0.93765387
0.22, 0.05327681, 0.99281977, 0.93954296
0.23, 0.05158665, 0.99204454, 0.94045789
0.24, 0.04996438, 0.99092022, 0.94095584
0.25, 0.04840315, 0.99172260, 0.94331945
0.26, 0.04689684, 0.99177803, 0.94488119
0.27, 0.04544282, 0.99165211, 0.94620929
0.28, 0.04403553, 0.99106618, 0.94703064
0.29, 0.04267228, 0.98938017, 0.94670789
0.30, 0.04134864, 0.98906923, 0.94772058
0.31, 0.04006274, 0.98966232, 0.94959958
0.32, 0.03881004, 0.98999214, 0.95118209
0.33, 0.03758976, 0.98993524, 0.95234548
0.34, 0.03639989, 0.99097575, 0.95457586
0.35, 0.03523942, 0.99303210, 0.95779268
0.36, 0.03410801, 0.99559040, 0.96148239
0.37, 0.03300229, 0.99633428, 0.96333199
0.38, 0.03192204, 0.99955471, 0.96763267
0.39, 0.03086636, 0.99892898, 0.96806262
0.40, 0.02983559, 0.99942720, 0.96959161
0.41, 0.02882830, 0.99967244, 0.97084414
0.42, 0.02784522, 1.00104428, 0.97319906
0.43, 0.02688593, 1.00120335, 0.97431742
0.44, 0.02594983, 1.00381723, 0.97786741
0.45, 0.02503703, 1.00372582, 0.97868879
0.46, 0.02414731, 1.00366905, 0.97952174
0.47, 0.02328129, 1.00328978, 0.98000849
0.48, 0.02243696, 1.00482736, 0.98239040
0.49, 0.02161437, 1.00485268, 0.98323831
0.50, 0.02081298, 1.00727377, 0.98646079
0.51, 0.02003214, 1.00855866, 0.98852652
0.52, 0.01927198, 1.00533631, 0.98606433
0.53, 0.01853085, 1.00651819, 0.98798734
0.54, 0.01780869, 1.00792931, 0.99012062
0.55, 0.01710418, 1.00971553, 0.99261134
0.56, 0.01641753, 1.01032425, 0.99390672
0.57, 0.01574782, 1.01042292, 0.99467510
0.58, 0.01509501, 1.00972118, 0.99462617
0.59, 0.01445827, 1.01047175, 0.99601348
0.60, 0.01383655, 1.00998181, 0.99614526
0.61, 0.01322994, 1.01293844, 0.99970849
0.62, 0.01263754, 1.01500013, 1.00236258
0.63, 0.01205952, 1.01635451, 1.00429499
0.64, 0.01149457, 1.01716402, 1.00566945
0.65, 0.01094245, 1.01786320, 1.00692075
0.66, 0.01040274, 1.01798830, 1.00758556
0.67, 0.00987473, 1.01991296, 1.01003823
0.68, 0.00935821, 1.02183377, 1.01247556
0.69, 0.00885233, 1.02282984, 1.01397751
0.70, 0.00835827, 1.02315956, 1.01480128
0.71, 0.00787591, 1.02311131, 1.01523540
0.72, 0.00740456, 1.01928348, 1.01187893
0.73, 0.00694439, 1.02102551, 1.01408112
0.74, 0.00649520, 1.01638877, 1.00989358
0.75, 0.00605616, 1.01915016, 1.01309400
0.76, 0.00562736, 1.01526813, 1.00964076
0.77, 0.00521076, 1.01504158, 1.00983082
0.78, 0.00480539, 1.01215160, 1.00734621
0.79, 0.00441267, 1.01966856, 1.01525589
0.80, 0.00403261, 1.01509259, 1.01105998
0.81, 0.00366590, 1.01391806, 1.01025216
0.82, 0.00331319, 1.01251884, 1.00920565
0.83, 0.00297458, 1.00444682, 1.00147223
0.84, 0.00265064, 0.99956709, 0.99691645
0.85, 0.00234175, 1.00071811, 0.99837636
0.86, 0.00204924, 1.00128267, 0.99923343
0.87, 0.00177351, 1.00138246, 0.99960896
0.88, 0.00151560, 1.00219790, 1.00068231
0.89, 0.00127673, 1.00312387, 1.00184715
0.90, 0.00105791, 0.99863277, 0.99757486
0.91, 0.00085975, 0.99879213, 0.99793238
0.92, 0.00068091, 0.99578209, 0.99510118
0.93, 0.00052186, 0.99305014, 0.99252828
0.94, 0.00038315, 1.01377124, 1.01338810
0.95, 0.00026616, 1.04011552, 1.03984936
0.96, 0.00016990, 1.07722864, 1.07705874
0.97, 0.00009502, 1.05246249, 1.05236748
0.98, 0.00004207, 1.01185788, 1.01181581
0.99, 0.00001065, 1.00581343, 1.00580278


==> figures/sparsify/upr.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.98054398, 0.98228574, 0.00174176
0.02, 0.96069846, 0.96357521, 0.00287675
0.03, 0.94043601, 0.94436531, 0.00392929
0.04, 0.91975931, 0.92468285, 0.00492353
0.05, 0.89863925, 0.90493629, 0.00629705
0.06, 0.87707803, 0.88519691, 0.00811888
0.07, 0.85504472, 0.86572550, 0.01068078
0.08, 0.83254100, 0.84630760, 0.01376660
0.09, 0.80954277, 0.82704189, 0.01749912
0.10, 0.78602449, 0.80775706, 0.02173257
0.11, 0.76198687, 0.78869876, 0.02671189
0.12, 0.73739354, 0.76958995, 0.03219640
0.13, 0.71224443, 0.75072863, 0.03848420
0.14, 0.68650063, 0.73191867, 0.04541804
0.15, 0.66016112, 0.71306986, 0.05290874
0.16, 0.63318417, 0.69460459, 0.06142041
0.17, 0.60556770, 0.67610801, 0.07054031
0.18, 0.57727777, 0.65795933, 0.08068156
0.19, 0.55119108, 0.64014411, 0.08895304
0.20, 0.52517084, 0.62250825, 0.09733741
0.21, 0.49848167, 0.60483437, 0.10635270
0.22, 0.47379860, 0.58726954, 0.11347093
0.23, 0.44954934, 0.56994566, 0.12039632
0.24, 0.42467142, 0.55255365, 0.12788222
0.25, 0.40074926, 0.53523662, 0.13448736
0.26, 0.38103152, 0.51810586, 0.13707434
0.27, 0.36220718, 0.50101522, 0.13880804
0.28, 0.34285254, 0.48440115, 0.14154861
0.29, 0.32557442, 0.46762928, 0.14205486
0.30, 0.30932387, 0.45131348, 0.14198961
0.31, 0.29260865, 0.43537144, 0.14276279
0.32, 0.27539522, 0.41962275, 0.14422752
0.33, 0.26053155, 0.40410117, 0.14356962
0.34, 0.24674961, 0.38908674, 0.14233714
0.35, 0.23382253, 0.37437154, 0.14054901
0.36, 0.22376332, 0.36014291, 0.13637959
0.37, 0.21338081, 0.34618577, 0.13280496
0.38, 0.20266745, 0.33294814, 0.13028069
0.39, 0.19159861, 0.31987503, 0.12827642
0.40, 0.18016515, 0.30715837, 0.12699322
0.41, 0.16833961, 0.29501142, 0.12667182
0.42, 0.16083311, 0.28328072, 0.12244761
0.43, 0.15339027, 0.27227806, 0.11888779
0.44, 0.14567866, 0.26113740, 0.11545874
0.45, 0.13768968, 0.25059631, 0.11290663
0.46, 0.12940163, 0.24079918, 0.11139755
0.47, 0.12080410, 0.23129394, 0.11048984
0.48, 0.11187248, 0.22212020, 0.11024772
0.49, 0.10259413, 0.21346697, 0.11087283
0.50, 0.09294472, 0.20490070, 0.11195598
0.51, 0.08289760, 0.19666513, 0.11376753
0.52, 0.07243583, 0.18856848, 0.11613264
0.53, 0.06312760, 0.18055862, 0.11743101
0.54, 0.05814048, 0.17300209, 0.11486160
0.55, 0.05292972, 0.16537407, 0.11244435
0.56, 0.04748418, 0.15791787, 0.11043369
0.57, 0.04178317, 0.15045888, 0.10867570
0.58, 0.03581296, 0.14308709, 0.10727413
0.59, 0.02955157, 0.13595464, 0.10640307
0.60, 0.02297459, 0.12896072, 0.10598613
0.61, 0.01606296, 0.12209909, 0.10603613
0.62, 0.00878477, 0.11522998, 0.10644521
0.63, 0.00111608, 0.10844083, 0.10732475
0.64, 0.00000000, 0.10197320, 0.10197320
0.65, 0.00000000, 0.09531026, 0.09531026
0.66, 0.00000000, 0.08883089, 0.08883089
0.67, 0.00000000, 0.08244143, 0.08244143
0.68, 0.00000000, 0.07601891, 0.07601891
0.69, 0.00000000, 0.06982741, 0.06982741
0.70, 0.00000000, 0.06390677, 0.06390677
0.71, 0.00000000, 0.05858697, 0.05858697
0.72, 0.00000000, 0.05338063, 0.05338063
0.73, 0.00000000, 0.04864506, 0.04864506
0.74, 0.00000000, 0.04490525, 0.04490525
0.75, 0.00000000, 0.04150916, 0.04150916
0.76, 0.00000000, 0.03804929, 0.03804929
0.77, 0.00000000, 0.03492845, 0.03492845
0.78, 0.00000000, 0.03182888, 0.03182888
0.79, 0.00000000, 0.02890122, 0.02890122
0.80, 0.00000000, 0.02611662, 0.02611662
0.81, 0.00000000, 0.02375500, 0.02375500
0.82, 0.00000000, 0.02232819, 0.02232819
0.83, 0.00000000, 0.02115318, 0.02115318
0.84, 0.00000000, 0.01983830, 0.01983830
0.85, 0.00000000, 0.01873551, 0.01873551
0.86, 0.00000000, 0.01798487, 0.01798487
0.87, 0.00000000, 0.01703342, 0.01703342
0.88, 0.00000000, 0.01606236, 0.01606236
0.89, 0.00000000, 0.01520954, 0.01520954
0.90, 0.00000000, 0.01438646, 0.01438646
0.91, 0.00000000, 0.01393914, 0.01393914
0.92, 0.00000000, 0.01347697, 0.01347697
0.93, 0.00000000, 0.01286684, 0.01286684
0.94, 0.00000000, 0.01212854, 0.01212854
0.95, 0.00000000, 0.01156274, 0.01156274
0.96, 0.00000000, 0.01063141, 0.01063141
0.97, 0.00000000, 0.01026833, 0.01026833
0.98, 0.00000000, 0.00959988, 0.00959988
0.99, 0.00000000, 0.00859524, 0.00859524


==> figures/sparsify_hci/dpp.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.97264725, 0.97733710, 0.00468985
0.02, 0.94474692, 0.95652694, 0.01178002
0.03, 0.91626044, 0.93581779, 0.01955735
0.04, 0.88719157, 0.91598016, 0.02878859
0.05, 0.85749938, 0.89681679, 0.03931741
0.06, 0.82718700, 0.87810412, 0.05091712
0.07, 0.79621090, 0.85984877, 0.06363787
0.08, 0.76457347, 0.84234129, 0.07776782
0.09, 0.73224082, 0.82549190, 0.09325108
0.10, 0.69917704, 0.80900383, 0.10982679
0.11, 0.66538313, 0.79237059, 0.12698746
0.12, 0.63080797, 0.77587059, 0.14506261
0.13, 0.59586435, 0.75978113, 0.16391679
0.14, 0.56398836, 0.74371225, 0.17972390
0.15, 0.53429475, 0.72761466, 0.19331991
0.16, 0.50534112, 0.71191492, 0.20657380
0.17, 0.47760095, 0.69646063, 0.21885968
0.18, 0.45178167, 0.68118999, 0.22940832
0.19, 0.42723359, 0.66577421, 0.23854062
0.20, 0.40477273, 0.65068405, 0.24591132
0.21, 0.38173443, 0.63577532, 0.25404088
0.22, 0.35862934, 0.62089277, 0.26226343
0.23, 0.33920901, 0.60613549, 0.26692648
0.24, 0.32091903, 0.59130687, 0.27038785
0.25, 0.30542808, 0.57694841, 0.27152033
0.26, 0.29159743, 0.56259089, 0.27099346
0.27, 0.28035816, 0.54803660, 0.26767845
0.28, 0.26880227, 0.53416125, 0.26535898
0.29, 0.25692539, 0.52042798, 0.26350259
0.30, 0.24470450, 0.50703652, 0.26233203
0.31, 0.23213416, 0.49389153, 0.26175737
0.32, 0.21918917, 0.48085142, 0.26166226
0.33, 0.20586283, 0.46824042, 0.26237759
0.34, 0.19213273, 0.45598015, 0.26384742
0.35, 0.18329883, 0.44413729, 0.26083846
0.36, 0.17457890, 0.43218465, 0.25760575
0.37, 0.16557871, 0.42078677, 0.25520806
0.38, 0.15629172, 0.40943604, 0.25314432
0.39, 0.14669657, 0.39844138, 0.25174480
0.40, 0.13678536, 0.38798987, 0.25120451
0.41, 0.12653426, 0.37765160, 0.25111734
0.42, 0.11593370, 0.36760538, 0.25167167
0.43, 0.10496126, 0.35810488, 0.25314362
0.44, 0.09359260, 0.34856299, 0.25497039
0.45, 0.08247071, 0.33924253, 0.25677182
0.46, 0.07713134, 0.33040947, 0.25327813
0.47, 0.07159258, 0.32160093, 0.25000835
0.48, 0.06583860, 0.31291286, 0.24707426
0.49, 0.05986125, 0.30475801, 0.24489676
0.50, 0.05364484, 0.29664189, 0.24299705
0.51, 0.04717223, 0.28865571, 0.24148349
0.52, 0.04043249, 0.28111231, 0.24067982
0.53, 0.03340326, 0.27366241, 0.24025915
0.54, 0.02607121, 0.26625834, 0.24018713
0.55, 0.01841035, 0.25914971, 0.24073936
0.56, 0.01040432, 0.25197284, 0.24156853
0.57, 0.00202270, 0.24515507, 0.24313237
0.58, 0.00000000, 0.23826295, 0.23826295
0.59, 0.00000000, 0.23154865, 0.23154865
0.60, 0.00000000, 0.22479428, 0.22479428
0.61, 0.00000000, 0.21832229, 0.21832229
0.62, 0.00000000, 0.21225620, 0.21225620
0.63, 0.00000000, 0.20602437, 0.20602437
0.64, 0.00000000, 0.19972349, 0.19972349
0.65, 0.00000000, 0.19398973, 0.19398973
0.66, 0.00000000, 0.18811220, 0.18811220
0.67, 0.00000000, 0.18191913, 0.18191913
0.68, 0.00000000, 0.17601966, 0.17601966
0.69, 0.00000000, 0.17062677, 0.17062677
0.70, 0.00000000, 0.16533417, 0.16533417
0.71, 0.00000000, 0.16062481, 0.16062481
0.72, 0.00000000, 0.15607690, 0.15607690
0.73, 0.00000000, 0.15220523, 0.15220523
0.74, 0.00000000, 0.14840883, 0.14840883
0.75, 0.00000000, 0.14541186, 0.14541186
0.76, 0.00000000, 0.14311029, 0.14311029
0.77, 0.00000000, 0.14069843, 0.14069843
0.78, 0.00000000, 0.13853259, 0.13853259
0.79, 0.00000000, 0.13724894, 0.13724894
0.80, 0.00000000, 0.13615776, 0.13615776
0.81, 0.00000000, 0.13585707, 0.13585707
0.82, 0.00000000, 0.13574584, 0.13574584
0.83, 0.00000000, 0.13624242, 0.13624242
0.84, 0.00000000, 0.13681873, 0.13681873
0.85, 0.00000000, 0.13823907, 0.13823907
0.86, 0.00000000, 0.14068690, 0.14068690
0.87, 0.00000000, 0.14328701, 0.14328701
0.88, 0.00000000, 0.14630413, 0.14630413
0.89, 0.00000000, 0.15002922, 0.15002922
0.90, 0.00000000, 0.15504518, 0.15504518
0.91, 0.00000000, 0.16122959, 0.16122959
0.92, 0.00000000, 0.17057890, 0.17057890
0.93, 0.00000000, 0.18308390, 0.18308390
0.94, 0.00000000, 0.19922698, 0.19922698
0.95, 0.00000000, 0.22305688, 0.22305688
0.96, 0.00000000, 0.25942525, 0.25942525
0.97, 0.00000000, 0.31802773, 0.31802773
0.98, 0.00000000, 0.43325355, 0.43325355
0.99, 0.00000000, 0.75872414, 0.75872414


==> figures/sparsify_hci/ese.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.97265996, 0.97491198, 0.00225202
0.02, 0.94477259, 0.95290170, 0.00812911
0.03, 0.91629935, 0.93166270, 0.01536336
0.04, 0.88724398, 0.91139717, 0.02415318
0.05, 0.85756559, 0.89153457, 0.03396898
0.06, 0.82726729, 0.87202330, 0.04475601
0.07, 0.79630559, 0.85278008, 0.05647450
0.08, 0.76468285, 0.83402471, 0.06934186
0.09, 0.73236523, 0.81525803, 0.08289280
0.10, 0.69931681, 0.79717891, 0.09786210
0.11, 0.66553861, 0.77916188, 0.11362327
0.12, 0.63097951, 0.76145686, 0.13047735
0.13, 0.59563942, 0.74366974, 0.14803032
0.14, 0.56362767, 0.72624488, 0.16261721
0.15, 0.53102315, 0.70906375, 0.17804059
0.16, 0.49994041, 0.69169554, 0.19175513
0.17, 0.47024745, 0.67486461, 0.20461716
0.18, 0.44155621, 0.65791978, 0.21636356
0.19, 0.41497392, 0.64094886, 0.22597495
0.20, 0.38773744, 0.62434055, 0.23660311
0.21, 0.35980076, 0.60806281, 0.24826206
0.22, 0.33503562, 0.59220210, 0.25716648
0.23, 0.31806740, 0.57626283, 0.25819543
0.24, 0.30274935, 0.56036067, 0.25761133
0.25, 0.28725097, 0.54458307, 0.25733210
0.26, 0.27610568, 0.52918998, 0.25308430
0.27, 0.26465940, 0.51392433, 0.24926493
0.28, 0.25289067, 0.49888336, 0.24599269
0.29, 0.24079503, 0.48368681, 0.24289178
0.30, 0.22834905, 0.46856967, 0.24022062
0.31, 0.21554719, 0.45373708, 0.23818989
0.32, 0.20236377, 0.43942090, 0.23705713
0.33, 0.19067629, 0.42530155, 0.23462527
0.34, 0.18233617, 0.41185115, 0.22951498
0.35, 0.17373616, 0.39847433, 0.22473817
0.36, 0.16487076, 0.38526911, 0.22039834
0.37, 0.15572043, 0.37235836, 0.21663793
0.38, 0.14627852, 0.35978816, 0.21350964
0.39, 0.13652332, 0.34776526, 0.21124194
0.40, 0.12644677, 0.33606745, 0.20962068
0.41, 0.11602466, 0.32444014, 0.20841547
0.42, 0.10524728, 0.31288262, 0.20763534
0.43, 0.09409180, 0.30185222, 0.20776042
0.44, 0.08253349, 0.29113428, 0.20860079
0.45, 0.07055944, 0.28058237, 0.21002293
0.46, 0.05813715, 0.26997673, 0.21183957
0.47, 0.05131417, 0.25989186, 0.20857769
0.48, 0.04517256, 0.24977990, 0.20460734
0.49, 0.03879252, 0.23993480, 0.20114228
0.50, 0.03215732, 0.23078456, 0.19862724
0.51, 0.02524866, 0.22109240, 0.19584374
0.52, 0.01805488, 0.21183111, 0.19377624
0.53, 0.01055210, 0.20255042, 0.19199832
0.54, 0.00272610, 0.19361752, 0.19089142
0.55, 0.00000000, 0.18447144, 0.18447144
0.56, 0.00000000, 0.17542855, 0.17542855
0.57, 0.00000000, 0.16627565, 0.16627565
0.58, 0.00000000, 0.15718357, 0.15718357
0.59, 0.00000000, 0.14850319, 0.14850319
0.60, 0.00000000, 0.14010061, 0.14010061
0.61, 0.00000000, 0.13197264, 0.13197264
0.62, 0.00000000, 0.12406554, 0.12406554
0.63, 0.00000000, 0.11619590, 0.11619590
0.64, 0.00000000, 0.10839688, 0.10839688
0.65, 0.00000000, 0.10077710, 0.10077710
0.66, 0.00000000, 0.09294307, 0.09294307
0.67, 0.00000000, 0.08549427, 0.08549427
0.68, 0.00000000, 0.07825596, 0.07825596
0.69, 0.00000000, 0.07096205, 0.07096205
0.70, 0.00000000, 0.06306316, 0.06306316
0.71, 0.00000000, 0.05487871, 0.05487871
0.72, 0.00000000, 0.04709852, 0.04709852
0.73, 0.00000000, 0.03989987, 0.03989987
0.74, 0.00000000, 0.03282657, 0.03282657
0.75, 0.00000000, 0.02588872, 0.02588872
0.76, 0.00000000, 0.02005786, 0.02005786
0.77, 0.00000000, 0.01564356, 0.01564356
0.78, 0.00000000, 0.01168291, 0.01168291
0.79, 0.00000000, 0.00883266, 0.00883266
0.80, 0.00000000, 0.00704769, 0.00704769
0.81, 0.00000000, 0.00587086, 0.00587086
0.82, 0.00000000, 0.00484614, 0.00484614
0.83, 0.00000000, 0.00385877, 0.00385877
0.84, 0.00000000, 0.00299540, 0.00299540
0.85, 0.00000000, 0.00236572, 0.00236572
0.86, 0.00000000, 0.00184799, 0.00184799
0.87, 0.00000000, 0.00142466, 0.00142466
0.88, 0.00000000, 0.00109567, 0.00109567
0.89, 0.00000000, 0.00091254, 0.00091254
0.90, 0.00000000, 0.00079172, 0.00079172
0.91, 0.00000000, 0.00075403, 0.00075403
0.92, 0.00000000, 0.00074224, 0.00074224
0.93, 0.00000000, 0.00062610, 0.00062610
0.94, 0.00000000, 0.00037702, 0.00037702
0.95, 0.00000000, 0.00033931, 0.00033931
0.96, 0.00000000, 0.00031812, 0.00031812
0.97, 0.00000000, 0.00023564, 0.00023564
0.98, 0.00000000, 0.00007070, 0.00007070
0.99, 0.00000000, 0.00014140, 0.00014140


==> figures/sparsify_hci/upr.csv <==
frac,     oracle,     uncert, sparse_err
0.00, 1.00000000, 1.00000000, 0.00000000
0.01, 0.98054398, 0.98228574, 0.00174176
0.02, 0.96069846, 0.96357521, 0.00287675
0.03, 0.94043601, 0.94436531, 0.00392929
0.04, 0.91975931, 0.92468285, 0.00492353
0.05, 0.89863925, 0.90493629, 0.00629705
0.06, 0.87707803, 0.88519691, 0.00811888
0.07, 0.85504472, 0.86572550, 0.01068078
0.08, 0.83254100, 0.84630760, 0.01376660
0.09, 0.80954277, 0.82704189, 0.01749912
0.10, 0.78602449, 0.80775706, 0.02173257
0.11, 0.76198687, 0.78869876, 0.02671189
0.12, 0.73739354, 0.76958995, 0.03219640
0.13, 0.71224443, 0.75072863, 0.03848420
0.14, 0.68650063, 0.73191867, 0.04541804
0.15, 0.66016112, 0.71306986, 0.05290874
0.16, 0.63318417, 0.69460459, 0.06142041
0.17, 0.60556770, 0.67610801, 0.07054031
0.18, 0.57727777, 0.65795933, 0.08068156
0.19, 0.55119108, 0.64014411, 0.08895304
0.20, 0.52517084, 0.62250825, 0.09733741
0.21, 0.49848167, 0.60483437, 0.10635270
0.22, 0.47379860, 0.58726954, 0.11347093
0.23, 0.44954934, 0.56994566, 0.12039632
0.24, 0.42467142, 0.55255365, 0.12788222
0.25, 0.40074926, 0.53523662, 0.13448736
0.26, 0.38103152, 0.51810586, 0.13707434
0.27, 0.36220718, 0.50101522, 0.13880804
0.28, 0.34285254, 0.48440115, 0.14154861
0.29, 0.32557442, 0.46762928, 0.14205486
0.30, 0.30932387, 0.45131348, 0.14198961
0.31, 0.29260865, 0.43537144, 0.14276279
0.32, 0.27539522, 0.41962275, 0.14422752
0.33, 0.26053155, 0.40410117, 0.14356962
0.34, 0.24674961, 0.38908674, 0.14233714
0.35, 0.23382253, 0.37437154, 0.14054901
0.36, 0.22376332, 0.36014291, 0.13637959
0.37, 0.21338081, 0.34618577, 0.13280496
0.38, 0.20266745, 0.33294814, 0.13028069
0.39, 0.19159861, 0.31987503, 0.12827642
0.40, 0.18016515, 0.30715837, 0.12699322
0.41, 0.16833961, 0.29501142, 0.12667182
0.42, 0.16083311, 0.28328072, 0.12244761
0.43, 0.15339027, 0.27227806, 0.11888779
0.44, 0.14567866, 0.26113740, 0.11545874
0.45, 0.13768968, 0.25059631, 0.11290663
0.46, 0.12940163, 0.24079918, 0.11139755
0.47, 0.12080410, 0.23129394, 0.11048984
0.48, 0.11187248, 0.22212020, 0.11024772
0.49, 0.10259413, 0.21346697, 0.11087283
0.50, 0.09294472, 0.20490070, 0.11195598
0.51, 0.08289760, 0.19666513, 0.11376753
0.52, 0.07243583, 0.18856848, 0.11613264
0.53, 0.06312760, 0.18055862, 0.11743101
0.54, 0.05814048, 0.17300209, 0.11486160
0.55, 0.05292972, 0.16537407, 0.11244435
0.56, 0.04748418, 0.15791787, 0.11043369
0.57, 0.04178317, 0.15045888, 0.10867570
0.58, 0.03581296, 0.14308709, 0.10727413
0.59, 0.02955157, 0.13595464, 0.10640307
0.60, 0.02297459, 0.12896072, 0.10598613
0.61, 0.01606296, 0.12209909, 0.10603613
0.62, 0.00878477, 0.11522998, 0.10644521
0.63, 0.00111608, 0.10844083, 0.10732475
0.64, 0.00000000, 0.10197320, 0.10197320
0.65, 0.00000000, 0.09531026, 0.09531026
0.66, 0.00000000, 0.08883089, 0.08883089
0.67, 0.00000000, 0.08244143, 0.08244143
0.68, 0.00000000, 0.07601891, 0.07601891
0.69, 0.00000000, 0.06982741, 0.06982741
0.70, 0.00000000, 0.06390677, 0.06390677
0.71, 0.00000000, 0.05858697, 0.05858697
0.72, 0.00000000, 0.05338063, 0.05338063
0.73, 0.00000000, 0.04864506, 0.04864506
0.74, 0.00000000, 0.04490525, 0.04490525
0.75, 0.00000000, 0.04150916, 0.04150916
0.76, 0.00000000, 0.03804929, 0.03804929
0.77, 0.00000000, 0.03492845, 0.03492845
0.78, 0.00000000, 0.03182888, 0.03182888
0.79, 0.00000000, 0.02890122, 0.02890122
0.80, 0.00000000, 0.02611662, 0.02611662
0.81, 0.00000000, 0.02375500, 0.02375500
0.82, 0.00000000, 0.02232819, 0.02232819
0.83, 0.00000000, 0.02115318, 0.02115318
0.84, 0.00000000, 0.01983830, 0.01983830
0.85, 0.00000000, 0.01873551, 0.01873551
0.86, 0.00000000, 0.01798487, 0.01798487
0.87, 0.00000000, 0.01703342, 0.01703342
0.88, 0.00000000, 0.01606236, 0.01606236
0.89, 0.00000000, 0.01520954, 0.01520954
0.90, 0.00000000, 0.01438646, 0.01438646
0.91, 0.00000000, 0.01393914, 0.01393914
0.92, 0.00000000, 0.01347697, 0.01347697
0.93, 0.00000000, 0.01286684, 0.01286684
0.94, 0.00000000, 0.01212854, 0.01212854
0.95, 0.00000000, 0.01156274, 0.01156274
0.96, 0.00000000, 0.01063141, 0.01063141
0.97, 0.00000000, 0.01026833, 0.01026833
0.98, 0.00000000, 0.00959988, 0.00959988
0.99, 0.00000000, 0.00859524, 0.00859524


==> figures/teaser/ground_truth.csv <==
y, p
-1.3188, -10.0
-1.3188,10.0
-1.3188, -10.0
-0.5748152, -10.0
-0.5748152, 10.0
-0.5748152, -10.0


==> figures/teaser/ib-inn.csv <==
y, p
-3.5, 0.0021694109309464693
-3.4345794392523366, 0.0011633789399638772
-3.369158878504673, 0.0010383764747530222
-3.303738317757009, 0.0009397065732628107
-3.2383177570093458, 0.0011623809114098549
-3.1728971962616823, 0.0011603296734392643
-3.107476635514019, 0.0008128435583785176
-3.0420560747663554, 0.0005337360198609531
-2.9766355140186915, 0.00043438313878141344
-2.911214953271028, 0.00048361803055740893
-2.8457943925233646, 0.0004889717674814165
-2.7803738317757007, 0.000558521191123873
-2.7149532710280373, 0.000802431779447943
-2.649532710280374, 0.0011604668106883764
-2.5841121495327104, 0.0015399339608848095
-2.518691588785047, 0.001286643324419856
-2.453271028037383, 0.0010824378114193678
-2.3878504672897196, 0.0015601738123223186
-2.322429906542056, 0.0014275130815804005
-2.2570093457943923, 0.00241825170814991
-2.1915887850467293, 0.007339442148804665
-2.1261682242990654, 0.010137832723557949
-2.060747663551402, 0.008323152549564838
-1.9953271028037383, 0.005969736259430647
-1.9299065420560748, 0.006639644503593445
-1.8644859813084111, 0.006646942812949419
-1.7990654205607477, 0.013339332304894924
-1.7336448598130842, 0.036226537078619
-1.6682242990654208, 0.10042927414178848
-1.6028037383177571, 0.19114172458648682
-1.5373831775700937, 0.39219287037849426
-1.47196261682243, 0.7435050010681152
-1.4065420560747666, 1.642799973487854
-1.3411214953271031, 2.7727179527282715
-1.2757009345794392, 0.9235437512397766
-1.2102803738317758, 0.27024874091148376
-1.1448598130841123, 0.18251606822013855
-1.0794392523364489, 0.10367230325937271
-1.014018691588785, 0.0551578551530838
-0.9485981308411215, 0.060043055564165115
-0.8831775700934581, 0.05077150836586952
-0.8177570093457946, 0.07163010537624359
-0.7523364485981308, 0.13156786561012268
-0.6869158878504673, 0.30551353096961975
-0.6214953271028039, 1.5591676235198975
-0.5560747663551404, 3.3505892753601074
-0.4906542056074765, 1.612510085105896
-0.4252336448598131, 0.42477643489837646
-0.35981308411214963, 0.1831238567829132
-0.2943925233644862, 0.04045642167329788
-0.2289719626168223, 0.013351702131330967
-0.16355140186915884, 0.015874922275543213
-0.0981308411214954, 0.018847640603780746
-0.032710280373831946, 0.016028262674808502
0.0327102803738315, 0.017293503507971764
0.09813084112149495, 0.01005485374480486
0.1635514018691584, 0.012592337094247341
0.2289719626168223, 0.016184119507670403
0.29439252336448574, 0.013385258615016937
0.3598130841121492, 0.0034673898480832577
0.42523364485981263, 0.001029529725201428
0.4906542056074761, 0.0005519047845155001
0.55607476635514, 0.00028028449742123485
0.621495327102803, 0.00021907662448938936
0.6869158878504669, 0.00020447546557988971
0.7523364485981308, 0.00019436895672697574
0.8177570093457938, 0.0002020816900767386
0.8831775700934577, 0.00047307871864177287
0.9485981308411215, 0.0008754703449085355
1.0140186915887845, 0.0007960566435940564
1.0794392523364484, 0.0007040118216536939
1.1448598130841123, 0.0004957357887178659
1.2102803738317753, 0.00038800251786597073
1.2757009345794392, 0.00022102911316324025
1.3411214953271022, 0.0001195861041196622
1.4065420560747661, 5.318273906596005e-05
1.47196261682243, 2.4682507500983775e-05
1.537383177570093, 2.3251905076904222e-05
1.602803738317757, 2.0409428543644026e-05
1.66822429906542, 7.110935257514939e-06
1.7336448598130838, 1.2376961421978194e-05
1.7990654205607477, 1.0097465747094247e-05
1.8644859813084107, 1.0493296940694563e-05
1.9299065420560746, 1.5753987099742517e-05
1.9953271028037385, 1.1627034837147221e-05
2.0607476635514015, 4.228369107295293e-06
2.1261682242990654, 1.4877381318001426e-06
2.1915887850467293, 1.9343233361723833e-06
2.2570093457943923, 1.6311829540427425e-06
2.322429906542056, 3.5525852126738755e-06
2.387850467289719, 6.69482415105449e-06
2.453271028037383, 7.073302640492329e-06
2.518691588785047, 7.654776709387079e-06
2.58411214953271, 1.1545180313987657e-05
2.649532710280374, 1.9603534383350052e-05
2.714953271028037, 2.3039738152874634e-05
2.7803738317757007, 1.5870948118390515e-05
2.8457943925233646, 1.018909188132966e-05
2.9112149532710276, 7.677177563891746e-06
2.9766355140186915, 1.1818019629572518e-05
3.0420560747663554, 1.3802862667944282e-05
3.1074766355140184, 2.6392021027277224e-05
3.1728971962616823, 3.944659329135902e-05
3.238317757009346, 4.650995833799243e-05
3.303738317757009, 4.8984147724695504e-05
3.369158878504673, 7.71515624364838e-05
3.434579439252336, 0.00017032571486197412
3.5, 0.0003087955410592258


==> figures/teaser/upr.csv <==
y, p
-3.5, 0.00012079400039510801
-3.4345794392523366, 0.00015583333151880652
-3.369158878504673, 0.0002010365715250373
-3.303738317757009, 0.00025935209123417735
-3.2383177570093458, 0.00033458342659287155
-3.1728971962616823, 0.0004316374543122947
-3.107476635514019, 0.0005568432970903814
-3.0420560747663554, 0.0007183690322563052
-2.9766355140186915, 0.0009267498389817774
-2.911214953271028, 0.0011955748777836561
-2.8457943925233646, 0.0015423810109496117
-2.7803738317757007, 0.001989786047488451
-2.7149532710280373, 0.0025669713504612446
-2.649532710280374, 0.003311580279842019
-2.5841121495327104, 0.004272183869034052
-2.518691588785047, 0.005511437077075243
-2.453271028037383, 0.007110162638127804
-2.3878504672897196, 0.00917262863367796
-2.322429906542056, 0.011833371594548225
-2.2570093457943923, 0.015265925787389278
-2.1915887850467293, 0.01969415694475174
-2.1261682242990654, 0.025406934320926666
-2.060747663551402, 0.032776832580566406
-1.9953271028037383, 0.0422845222055912
-1.9299065420560748, 0.0545501708984375
-1.8644859813084111, 0.07037375122308731
-1.7990654205607477, 0.09078731387853622
-1.7336448598130842, 0.11712236702442169
-1.6682242990654208, 0.15109649300575256
-1.6028037383177571, 0.1949256956577301
-1.5373831775700937, 0.2514684796333313
-1.47196261682243, 0.324413001537323
-1.4065420560747666, 0.41851672530174255
-1.3411214953271031, 0.5399174094200134
-1.2757009345794392, 0.6965336203575134
-1.2102803738317758, 0.8985795974731445
-1.1448598130841123, 1.1592345237731934
-1.0794392523364489, 1.4954978227615356
-1.014018691588785, 1.9293031692504883
-0.9485981308411215, 1.5399283170700073
-0.8831775700934581, 1.1936743259429932
-0.8177570093457946, 0.925275981426239
-0.7523364485981308, 0.7172271013259888
-0.6869158878504673, 0.555958092212677
-0.6214953271028039, 0.4309505522251129
-0.5560747663551404, 0.33405107259750366
-0.4906542056074765, 0.2589395046234131
-0.4252336448598131, 0.2007167786359787
-0.35981308411214963, 0.15558548271656036
-0.2943925233644862, 0.12060199677944183
-0.2289719626168223, 0.0934845432639122
-0.16355140186915884, 0.0724644884467125
-0.0981308411214954, 0.056170810014009476
-0.032710280373831946, 0.04354076087474823
0.0327102803738315, 0.03375060483813286
0.09813084112149495, 0.02616175450384617
0.1635514018691584, 0.020279264077544212
0.2289719626168223, 0.015719465911388397
0.29439252336448574, 0.012184935621917248
0.3598130841121492, 0.00944514386355877
0.42523364485981263, 0.007321396376937628
0.4906542056074761, 0.005675174295902252
0.55607476635514, 0.004399109166115522
0.621495327102803, 0.0034099663607776165
0.6869158878504669, 0.0026432336308062077
0.7523364485981308, 0.0020489017479121685
0.8177570093457938, 0.0015882039442658424
0.8831775700934577, 0.0012310950551182032
0.9485981308411215, 0.0009542827610857785
1.0140186915887845, 0.0007397119188681245
1.0794392523364484, 0.0005733868456445634
1.1448598130841123, 0.0004444608057383448
1.2102803738317753, 0.00034452343243174255
1.2757009345794392, 0.00026705709751695395
1.3411214953271022, 0.00020700909954030067
1.4065420560747661, 0.0001604629505891353
1.47196261682243, 0.00012438285921234637
1.537383177570093, 9.641527140047401e-05
1.602803738317757, 7.4736301030498e-05
1.66822429906542, 5.793178206658922e-05
1.7336448598130838, 4.4905733375344425e-05
1.7990654205607477, 3.480864688754082e-05
1.8644859813084107, 2.69818956439849e-05
1.9299065420560746, 2.0915014829370193e-05
1.9953271028037385, 1.621225783310365e-05
2.0607476635514015, 1.2566931218316313e-05
2.1261682242990654, 9.741247595229652e-06
2.1915887850467293, 7.550919235654874e-06
2.2570093457943923, 5.8530899877951015e-06
2.322429906542056, 4.537018867267761e-06
2.387850467289719, 3.5168661725037964e-06
2.453271028037383, 2.7260987280897098e-06
2.518691588785047, 2.113133177772397e-06
2.58411214953271, 1.637993705116969e-06
2.649532710280374, 1.269689619221026e-06
2.714953271028037, 9.841988912739907e-07
2.7803738317757007, 7.62900981499115e-07
2.8457943925233646, 5.913621521358436e-07
2.9112149532710276, 4.583938846280944e-07
2.9766355140186915, 3.5532434594642837e-07
3.0420560747663554, 2.7542938596525346e-07
3.1074766355140184, 2.1349889323118987e-07
3.1728971962616823, 1.6549351755656971e-07
3.238317757009346, 1.2828216711113782e-07
3.303738317757009, 9.943781975607635e-08
3.369158878504673, 7.707915727905856e-08
3.434579439252336, 5.974796124519344e-08
3.5, 4.631358763163007e-08

